Differentially Private Selection using Smooth Sensitivity

Differentially private selection mechanisms offer strong privacy guarantees for queries aiming to identify the top-scoring element r from a finite set R, based on a dataset-dependent utility function. While selection queries are fundamental in data science, few mechanisms effectively ensure their privacy. Furthermore, most approaches rely on global sensitivity to achieve differential privacy (DP), which can introduce excessive noise and impair downstream inferences. To address this limitation, we propose the Smooth Noisy Max (SNM) mechanism, which leverages smooth sensitivity to yield provably tighter (upper bounds on) expected errors compared to global sensitivity-based methods. Empirical results demonstrate that SNM is more accurate than state-of-the-art differentially private selection methods in three applications: percentile selection, greedy decision trees, and random forests.

==> data/final_hepth_50.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm	err_ld2
50	0.1	0.606531	84.81129	0.001568	84.81129	84.80684	83.93457539734617
50	0.1269	0.530211	84.809464	4e-06	84.809464	84.801554	83.70019696787875
50	0.161	0.447029	84.807111	84.807108	84.807111	84.792545	83.40470426863844
50	0.2043	0.35999	84.804066	84.804063	84.804066	84.775769	83.03280890634403
50	0.2593	0.273495	84.800108	84.800103	84.800108	84.740125	82.56578552765761
50	0.329	0.192979	84.794927	84.79492	84.794927	84.645722	81.98093267323729
50	0.4175	0.123977	84.788089	84.78808	84.788089	84.261186	81.2510968693295
50	0.5298	0.070711	84.778968	84.778955	84.778968	80.04145	80.34437758516368
50	0.6723	0.034677	84.766637	84.766619	84.766637	41.835905	79.2241986259884
50	0.8532	0.01404	84.749681	84.749656	84.749681	41.0	77.85001770870107
50	1.0826	0.01	84.725858	84.72582	84.725858	41.0	76.17903830341058
50	1.3738	0.01	84.69146	84.691399	84.69146	41.0	74.1693520550666
50	1.7433	0.01	84.640044	84.639941	84.640044	41.0	71.784905276463
50	2.2122	0.01	84.559758	84.559569	84.559758	41.0	69.00243312302786
50	2.8072	0.01	84.427298	84.426916	84.427298	41.0	65.81990377548989
50	3.5622	0.01	84.193191	84.192309	84.193191	41.0	62.26501235383392
50	4.5204	0.01	83.742857	83.740453	83.742857	41.0	58.40112241311562
50	5.7362	0.01	82.78535	82.777347	82.78535	41.0	54.32758393782623
50	7.279	0.01	80.525086	80.492153	80.525086	41.0	50.17273171506401
50	9.2367	0.01	74.864249	74.713376	74.864249	41.0	46.08139018323522
50	11.721	0.01	62.637299	62.164869	62.637299	41.0	42.20207616477639
50	14.8735	0.01	48.340338	47.931245	48.340338	41.0	38.67821535165415
50	18.8739	0.01	42.160872	42.075602	42.160872	41.0	35.64233377380803
50	23.9503	0.01	41.094008	41.086803	41.094008	41.0	33.209247484341546
50	30.392	0.01	41.003761	41.003471	41.003761	41.0	31.46836643749883
50	38.5662	0.01	41.000063	41.000063	41.000063	41.0	30.47905473542742
50	48.939	0.01	41.0	41.0	41.0	41.0	30.26884064362856
50	62.1017	0.01	41.0	41.0	41.0	41.0	30.826493039455823
50	78.8046	0.01	41.0	41.0	41.0	41.0	32.07850275193846
50	100.0	0.01	41.0	41.0	41.0	41.0	33.84682442346888


==> data/final_hepth_90.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm	err_ld2
90	0.1	0.904837	84.831117	84.831117	84.831117	84.832552	85.95254825640853
90	0.1269	0.880825	84.834793	84.834794	84.834793	84.837172	86.25922809496612
90	0.161	0.85127	84.83953	84.839536	84.83953	84.843503	86.64928811778012
90	0.2043	0.815188	84.845658	84.845666	84.845658	84.852371	87.14568198739768
90	0.2593	0.771596	84.853628	84.853638	84.853628	84.865143	87.77783903080632
90	0.329	0.719618	84.864059	84.864073	84.864059	84.884227	88.58356869248455
90	0.4175	0.65867	84.877829	84.877847	84.877829	84.914196	89.61155293587419
90	0.5298	0.588704	84.896199	84.896224	84.896199	84.964618	90.92460468215006
90	0.6723	0.510515	84.921038	84.921073	84.921038	85.058366	92.60390072597524
90	0.8532	0.426063	84.955202	84.955253	84.955202	85.261667	94.75439136944024
90	1.0826	0.338701	85.003222	85.003299	85.003222	85.831314	97.5114707690294
90	1.3738	0.253137	85.072597	85.07272	85.072597	88.383615	101.04858595927269
90	1.7433	0.174937	85.176379	85.176588	85.176379	115.535518	105.58438792879552
90	2.2122	0.109458	85.338639	85.339021	85.338639	232.894897	111.38553726169204
90	2.8072	0.060373	85.606884	85.607662	85.606884	235.999994	118.7561557260842
90	3.5622	0.028375	86.082641	86.084448	86.082641	236.0	127.99608899399134
90	4.5204	0.010885	87.003833	87.008823	87.003833	236.0	139.30005413694545
90	5.7362	0.01	88.989225	89.006309	88.989225	236.0	152.5740687720013
90	7.279	0.01	93.82539	93.900624	93.82539	236.0	167.2047798409492
90	9.2367	0.01	106.945274	107.357851	106.945274	236.0	181.96311661144347
90	11.721	0.01	141.391712	143.381716	141.391712	236.0	195.32362956351653
90	14.8735	0.01	197.223948	200.194397	197.223948	236.0	206.18362986111825
90	18.8739	0.01	229.261316	230.045452	229.261316	236.0	214.36781728992037
90	23.9503	0.01	235.444821	235.513822	235.444821	236.0	220.39623521952984
90	30.392	0.01	235.977758	235.980538	235.977758	236.0	224.89071173234663
90	38.5662	0.01	235.999627	235.999669	235.999627	236.0	228.2667319469112
90	48.939	0.01	235.999998	235.999998	235.999998	236.0	230.7677606367452
90	62.1017	0.01	236.0	236.0	236.0	236.0	232.5692069613609
90	78.8046	0.01	236.0	236.0	236.0	236.0	233.82598945073212
90	100.0	0.01	236.0	236.0	236.0	236.0	234.6797076315462


==> data/final_hepth_99.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm	err_ld2
99	0.1	0.904837	84.825987	84.825989	84.825987	84.826866	85.5982062237527
99	0.1269	0.880825	84.82824	84.828243	84.82824	84.829697	85.81190204059477
99	0.161	0.85127	84.831142	84.831146	84.831142	84.833577	86.08543557989213
99	0.2043	0.815188	84.834898	84.834902	84.834898	84.839011	86.43637697618888
99	0.2593	0.771596	84.839781	84.839788	84.839781	84.846839	86.8879595276552
99	0.329	0.719618	84.846175	84.846183	84.846175	84.858538	87.4712138388872
99	0.4175	0.65867	84.854615	84.854627	84.854615	84.876913	88.22809026875146
99	0.5298	0.588704	84.865877	84.865893	84.865877	84.907839	89.21613283885748
99	0.6723	0.510515	84.881108	84.88113	84.881108	84.965381	90.51564864471938
99	0.8532	0.426063	84.902063	84.902094	84.902063	85.09034	92.24099131481007
99	1.0826	0.338701	84.931528	84.931575	84.931528	85.441759	94.5587922265492
99	1.3738	0.253137	84.97412	84.974196	84.97412	87.040037	97.718184240576
99	1.7433	0.174937	85.037888	85.038016	85.037888	106.943897	102.1020579885676
99	2.2122	0.109458	85.137712	85.137948	85.137712	391.645912	108.31526711510809
99	2.8072	0.060373	85.303078	85.303559	85.303078	408.999965	117.3356113457489
99	3.5622	0.028375	85.597405	85.598532	85.597405	409.0	130.75807059107464
99	4.5204	0.010885	86.171102	86.174256	86.171102	409.0	151.11195534107395
99	5.7362	0.01	87.424878	87.435994	87.424878	409.0	181.92354767243663
99	7.279	0.01	90.581726	90.634344	90.581726	409.0	226.1862375387152
99	9.2367	0.01	99.957216	100.313465	99.957216	409.0	280.9700435235828
99	11.721	0.01	132.122729	135.483458	132.122729	409.0	332.29264046116754
99	14.8735	0.01	231.68112	252.076878	231.68112	409.0	365.7979887014079
99	18.8739	0.01	363.496124	376.413981	363.496124	409.0	382.40330281156565
99	23.9503	0.01	404.871228	406.229873	404.871228	409.0	390.85451735605307
99	30.392	0.01	408.833134	408.888728	408.833134	409.0	396.3434138485395
99	38.5662	0.01	408.997197	408.998133	408.997197	409.0	400.3791435804736
99	48.939	0.01	408.999984	408.99999	408.999984	409.0	403.33949585879446
99	62.1017	0.01	409.0	409.0	409.0	409.0	405.4051202278544
99	78.8046	0.01	409.0	409.0	409.0	409.0	406.72004606929886
99	100.0	0.01	409.0	409.0	409.0	409.0	407.4539734389493


==> data/final_income_50.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm	err_ld2
50	0.1	0.122456	5061.236007	5061.232497	5061.236007	4942.907984	5030.24029693159
50	0.1269	0.069612	5057.433557	5057.428468	5057.433557	4704.038465	5018.476456800456
50	0.161	0.033995	5052.54261	5052.536724	5052.54261	3352.964328	5003.708972641907
50	0.2043	0.01369	5046.228838	5046.221149	5046.228838	55.180863	4985.2235884434085
50	0.2593	0.01	5038.041115	5038.030994	5038.041115	1.179508	4962.166790437542
50	0.329	0.01	5027.362089	5027.348636	5027.362089	1.007799	4933.536403855836
50	0.4175	0.01	5013.33272	5013.314616	5013.33272	1.000092	4898.182790627585
50	0.5298	0.01	4994.734089	4994.709347	4994.734089	1.0	4854.827929766661
50	0.6723	0.01	4969.797305	4969.762825	4969.797305	1.0	4802.111409109286
50	0.8532	0.01	4935.889276	4935.840042	4935.889276	1.0	4738.672504474584
50	1.0826	0.01	4888.979106	4888.906656	4888.979106	1.0	4663.273695722647
50	1.3738	0.01	4822.709598	4822.598985	4822.709598	1.0	4574.959634613279
50	1.7433	0.01	4726.753742	4726.577288	4726.753742	1.0	4473.223027355299
50	2.2122	0.01	4583.909113	4583.613212	4583.909113	1.0	4358.114652849731
50	2.8072	0.01	4365.202291	4364.679955	4365.202291	1.0	4230.198701038322
50	3.5622	0.01	4023.085797	4022.126498	4023.085797	1.0	4090.246315013069
50	4.5204	0.01	3488.729719	3486.973204	3488.729719	1.0	3938.630022081311
50	5.7362	0.01	2700.487847	2697.595832	2700.487847	1.0	3774.5713295432415
50	7.279	0.01	1712.86068	1709.303751	1712.86068	1.0	3595.657850278709
50	9.2367	0.01	804.45748	801.814079	804.45748	1.0	3398.1727682505107
50	11.721	0.01	260.706417	259.629925	260.706417	1.0	3178.4756728342754
50	14.8735	0.01	56.841215	56.590473	56.841215	1.0	2934.9476232981388
50	18.8739	0.01	8.624499	8.589626	8.624499	1.0	2669.4774123607303
50	23.9503	0.01	1.603206	1.60044	1.603206	1.0	2387.7802367296067
50	30.392	0.01	1.024083	1.021887	1.024083	1.0	2098.65862098831
50	38.5662	0.01	1.000404	1.000523	1.000404	1.0	1812.6663744286973
50	48.939	0.01	1.000002	1.000001	1.000002	1.0	1540.4737833782233
50	62.1017	0.01	1.0	1.0	1.0	1.0	1291.2109133742913
50	78.8046	0.01	1.0	1.0	1.0	1.0	1071.1879966710176
50	100.0	0.01	1.0	1.0	1.0	1.0	883.2982826828288


==> data/final_income_90.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm	err_ld2
90	0.1	0.904837	5074.933692	5074.933680	5074.933692	5074.928569	5030.444343584425
90	0.1269	0.880825	5074.920572	5074.920554	5074.920572	5074.912083	5018.735001295165
90	0.161	0.85127	5074.903666	5074.903646	5074.903666	5074.889485	5004.036443905776
90	0.2043	0.815188	5074.881794	5074.881768	5074.881794	5074.857836	4985.638161320133
90	0.2593	0.771596	5074.85335	5074.853314	5074.85335	5074.812259	4962.69131561008
90	0.329	0.719618	5074.816112	5074.816064	5074.816112	5074.744107	4934.199545135554
90	0.4175	0.65867	5074.766951	5074.766887	5074.766951	5074.637076	4899.020403573703
90	0.5298	0.588704	5074.701355	5074.701266	5074.701355	5074.456921	4855.884715135587
90	0.6723	0.510515	5074.612638	5074.612512	5074.612638	5074.121685	4803.442871020001
90	0.8532	0.426063	5074.490572	5074.490388	5074.490572	5073.393471	4740.347235356501
90	1.0826	0.338701	5074.318921	5074.318643	5074.318921	5071.344017	4665.375996840652
90	1.3738	0.253137	5074.070767	5074.070325	5074.070767	5061.994706	4577.59245980362
90	1.7433	0.174937	5073.699175	5073.698426	5073.699175	4941.395004	4476.511201699635
90	2.2122	0.109458	5073.117328	5073.115953	5073.117328	1598.077979	4362.208248893681
90	2.8072	0.060373	5072.153065	5072.150255	5072.153065	1299.000618	4235.276311715585
90	3.5622	0.028375	5070.435599	5070.42901	5070.435599	1299.0	4096.517674630726
90	4.5204	0.010885	5067.083452	5067.064967	5067.083452	1299.0	3946.33692072543
90	5.7362	0.01	5059.736823	5059.671294	5059.736823	1299.0	3783.985062733692
90	7.279	0.01	5041.111996	5040.79711	5041.111996	1299.0	3607.0708325360974
90	9.2367	0.01	4984.703589	4982.469756	4984.703589	1299.0	3411.8820579303947
90	11.721	0.01	4777.801939	4752.339162	4777.801939	1299.0	3194.7576688452914
90	14.8735	0.01	3969.19488	3650.879326	3969.19488	1299.0	2954.0260177250098
90	18.8739	0.01	2228.555169	1853.570589	2228.555169	1299.0	2691.4895372840483
90	23.9503	0.01	1393.971946	1347.2948	1393.971946	1299.0	2412.749264735967
90	30.392	0.01	1302.885204	1300.943935	1302.885204	1299.0	2126.4804708596657
90	38.5662	0.01	1299.065289	1299.032639	1299.065289	1299.0	1843.119561488428
90	48.939	0.01	1299.000365	1299.000182	1299.000365	1299.0	1573.2557904694809
90	62.1017	0.01	1299.000001	1299.0	1299.000001	1299.0	1325.99660436328
90	78.8046	0.01	1299.0	1299.0	1299.0	1299.0	1107.6980270838849
90	100.0	0.01	1299.0	1299.0	1299.0	1299.0	921.3610072054878


==> data/final_income_99.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm	err_ld2
99	0.1	0.904837	5076.679842	5076.680278	5076.679842	5076.863985	5052.069438455193
99	0.1269	0.880825	5077.151451	5077.152084	5077.151451	5077.456569	5046.136751191768
99	0.161	0.85127	5077.759102	5077.759837	5077.759102	5078.268727	5038.745094689728
99	0.2043	0.815188	5078.54526	5078.546223	5078.54526	5079.406423	5029.581982189299
99	0.2593	0.771596	5079.567673	5079.568948	5079.567673	5081.045163	5018.296132556697
99	0.329	0.719618	5080.906161	5080.907867	5080.906161	5083.494318	5004.511182509094
99	0.4175	0.65867	5082.673203	5082.675517	5082.673203	5087.341442	4987.854509164993
99	0.5298	0.588704	5085.03099	5085.034189	5085.03099	5093.816918	4968.009194125552
99	0.6723	0.510515	5088.219847	5088.224372	5088.219847	5105.866683	4944.799256098297
99	0.8532	0.426063	5092.607385	5092.61398	5092.607385	5132.041615	4918.31918527971
99	1.0826	0.338701	5098.77722	5098.787205	5098.77722	5205.707291	4889.116443762663
99	1.3738	0.253137	5107.69688	5107.712759	5107.69688	5541.759312	4858.426665405666
99	1.7433	0.174937	5121.05339	5121.08029	5121.05339	9876.600084	4828.441915090543
99	2.2122	0.109458	5141.967316	5142.016759	5141.967316	130048.928493	4802.560732905684
99	2.8072	0.060373	5176.626812	5176.727834	5176.626812	140798.977763	4785.531255692229
99	3.5622	0.028375	5238.359495	5238.596345	5238.359495	140799.0	4783.379738556466
99	4.5204	0.010885	5358.849224	5359.513648	5358.849224	140799.0	4803.064132045914
99	5.7362	0.01	5622.916738	5625.272143	5622.916738	140799.0	4851.960151534873
99	7.279	0.01	6292.368329	6303.686588	6292.368329	140799.0	4937.572664777464
99	9.2367	0.01	8319.914471	8400.20747	8319.914471	140799.0	5068.120837920096
99	11.721	0.01	15756.796121	16672.03128	15756.796121	140799.0	5254.6049444849
99	14.8735	0.01	44821.402422	56262.950142	44821.402422	140799.0	5514.5583444121785
99	18.8739	0.01	107387.029744	120865.491336	107387.029744	140799.0	5877.475823358867
99	23.9503	0.01	137385.324346	139063.089679	137385.324346	140799.0	6392.855919047341
99	30.392	0.01	140659.350057	140729.127107	140659.350057	140799.0	7144.361609426224
99	38.5662	0.01	140796.653264	140797.826612	140796.653264	140799.0	8278.031643460321
99	48.939	0.01	140798.986877	140798.993438	140798.986877	140799.0	10061.427424336283
99	62.1017	0.01	140798.999982	140798.999991	140798.999982	140799.0	13011.995608122414
99	78.8046	0.01	140799.0	140799.0	140799.0	140799.0	18179.96385731756
99	100.0	0.01	140799.0	140799.0	140799.0	140799.0	27729.515825296665


==> data/final_patent_50.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm	err_ld2
50	0.1	0.904837	6823.320838	6823.320844	6823.320838	6823.323382	6855.107955356537
50	0.1269	0.880825	6823.327354	6823.327363	6823.327354	6823.331570	6863.564619569757
50	0.161	0.85127	6823.33575	6823.33576	6823.33575	6823.342788	6874.235211678054
50	0.2043	0.815188	6823.346613	6823.346626	6823.346613	6823.358511	6887.678156301057
50	0.2593	0.771596	6823.360739	6823.360757	6823.360739	6823.381172	6904.579438942204
50	0.329	0.719618	6823.379233	6823.379257	6823.379233	6823.414992	6925.77312103453
50	0.4175	0.65867	6823.403647	6823.403679	6823.403647	6823.468142	6952.259053866489
50	0.5298	0.588704	6823.436222	6823.436266	6823.436222	6823.557598	6985.212183712352
50	0.6723	0.510515	6823.480278	6823.48034	6823.480278	6823.724038	7025.973773111926
50	0.8532	0.426063	6823.54089	6823.540981	6823.54089	6824.085484	7076.008789470831
50	1.0826	0.338701	6823.626117	6823.626255	6823.626117	6825.101971	7136.80547352219
50	1.3738	0.253137	6823.749316	6823.749535	6823.749316	6829.725019	7209.683887782126
50	1.7433	0.174937	6823.933766	6823.934138	6823.933766	6887.297291	7295.474823197046
50	2.2122	0.109458	6824.22251	6824.223192	6824.22251	7710.802989	7394.041007171002
50	2.8072	0.060373	6824.700833	6824.702226	6824.700833	7760.999902	7503.662589219902
50	3.5622	0.028375	6825.552178	6825.55544	6825.552178	7761.0	7620.428320114945
50	4.5204	0.010885	6827.211607	6827.22073	6827.211607	7761.0	7737.964186151345
50	5.7362	0.01	6830.838179	6830.870331	6830.838179	7761.0	7847.981668808383
50	7.279	0.01	6839.969419	6840.121614	6839.969419	7761.0	7941.94876089253
50	9.2367	0.01	6867.088191	6868.118648	6867.088191	7761.0	8013.418304199335
50	11.721	0.01	6960.127515	6969.848483	6960.127515	7761.0	8059.6043932565535
50	14.8735	0.01	7248.101953	7307.097047	7248.101953	7761.0	8080.993771661244
50	18.8739	0.01	7629.379221	7666.744355	7629.379221	7761.0	8079.673768488677
50	23.9503	0.01	7749.057454	7752.987357	7749.057454	7761.0	8058.516123934007
50	30.392	0.01	7760.517338	7760.678143	7760.517338	7761.0	8021.938055989385
50	38.5662	0.01	7760.991893	7760.994718	7760.991893	7761.0	7976.475664828995
50	48.939	0.01	7760.999955	7760.999971	7760.999955	7761.0	7929.572503103545
50	62.1017	0.01	7761.0	7761.0	7761.0	7761.0	7887.27083710489
50	78.8046	0.01	7761.0	7761.0	7761.0	7761.0	7852.670051325338
50	100.0	0.01	7761.0	7761.0	7761.0	7761.0	7826.108699380598


==> data/final_patent_90.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm	err_ld2
90	0.1	0.904837	6823.396316	6823.396341	6823.396316	6823.407041	6884.5806232102295
90	0.1269	0.880825	6823.423784	6823.423821	6823.423784	6823.423788	6901.025503753897
90	0.161	0.85127	6823.459176	6823.459219	6823.459176	6823.488855	6921.867999492462
90	0.2043	0.815188	6823.504965	6823.505021	6823.504965	6823.555121	6948.273037368421
90	0.2593	0.771596	6823.564513	6823.564587	6823.564513	6823.650583	6981.705548768883
90	0.329	0.719618	6823.642469	6823.642568	6823.642469	6823.793203	7024.000574199448
90	0.4175	0.65867	6823.745382	6823.745517	6823.745382	6824.017249	7077.443310687341
90	0.5298	0.588704	6823.882696	6823.882882	6823.882696	6824.394334	7144.853985780022
90	0.6723	0.510515	6824.068403	6824.068666	6824.068403	6825.095929	7229.664251917698
90	0.8532	0.426063	6824.323902	6824.324286	6824.323902	6826.619531	7335.955841673104
90	1.0826	0.338701	6824.683162	6824.683743	6824.683162	6830.904337	7468.402958564447
90	1.3738	0.253137	6825.202482	6825.203406	6825.202482	6850.391891	7632.010516663876
90	1.7433	0.174937	6825.979996	6825.981561	6825.979996	7093.076581	7831.468751561417
90	2.2122	0.109458	6827.197138	6827.200014	6827.197138	10564.404288	8069.873707998115
90	2.8072	0.060373	6829.213415	6829.219286	6829.213415	10775.999573	8346.589115993844
90	3.5622	0.028375	6832.802097	6832.815843	6832.802097	10776.0	8654.386230365162
90	4.5204	0.010885	6839.797095	6839.835553	6839.797095	10776.0	8977.021580472707
90	5.7362	0.01	6855.0842	6855.219734	6855.0842	10776.0	9289.944995719425
90	7.279	0.01	6893.575162	6894.216713	6893.575162	10776.0	9567.044003251574
90	9.2367	0.01	7007.889058	7012.232752	7007.889058	10776.0	9792.17095227457
90	11.721	0.01	7400.078189	7441.055036	7400.078189	10776.0	9967.127343784883
90	14.8735	0.01	8613.978283	8862.660602	8613.978283	10776.0	10107.6768439605
90	18.8739	0.01	10221.17827	10378.683705	10221.17827	10776.0	10230.647397938375
90	23.9503	0.01	10725.658526	10742.224264	10725.658526	10776.0	10344.303930995811
90	30.392	0.01	10773.965434	10774.643274	10773.965434	10776.0	10448.339078640583
90	38.5662	0.01	10775.965828	10775.977341	10775.965828	10776.0	10538.914522375468
90	48.939	0.01	10775.999809	10775.999874	10775.999809	10776.0	10612.666072648044
90	62.1017	0.01	10776.0	10776.0	10776.0	10776.0	10668.41132535568
90	78.8046	0.01	10776.0	10776.0	10776.0	10776.0	10707.498305085031
90	100.0	0.01	10776.0	10776.0	10776.0	10776.0	10733.297340354233


==> data/final_patent_99.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm	err_ld2
99	0.1	0.904837	6823.472895	6823.472940	6823.472895	6823.491921	6870.259127923242
99	0.1269	0.880825	6823.521621	6823.521687	6823.521621	6823.553146	6882.942370950499
99	0.161	0.85127	6823.584404	6823.58448	6823.584404	6823.637054	6899.068208954336
99	0.2043	0.815188	6823.665628	6823.665727	6823.665628	6823.754601	6919.580969805884
99	0.2593	0.771596	6823.77126	6823.771392	6823.77126	6823.923925	6945.689457152863
99	0.329	0.719618	6823.909546	6823.909722	6823.909546	6824.176934	6978.943682754168
99	0.4175	0.65867	6824.092104	6824.092343	6824.092104	6824.574369	7021.334775538917
99	0.5298	0.588704	6824.335685	6824.336016	6824.335685	6825.24328	7075.424872969131
99	0.6723	0.510515	6824.665111	6824.665578	6824.665111	6826.487841	7144.514872943033
99	0.8532	0.426063	6825.118341	6825.119022	6825.118341	6829.190559	7232.857556924841
99	1.0826	0.338701	6825.755632	6825.756663	6825.755632	6836.79138	7345.918917303201
99	1.3738	0.253137	6826.676854	6826.678494	6826.676854	6871.360369	7490.674904644763
99	1.7433	0.174937	6828.056087	6828.058864	6828.056087	7301.858952	7675.889999366886
99	2.2122	0.109458	6830.215177	6830.220278	6830.215177	13459.650184	7912.230361772579
99	2.8072	0.060373	6833.791853	6833.802267	6833.791853	13834.999239	8211.87433681543
99	3.5622	0.028375	6840.157819	6840.182203	6840.157819	13835.0	8586.964837991938
99	4.5204	0.010885	6852.566252	6852.634472	6852.566252	13835.0	9045.92111081181
99	5.7362	0.01	6879.684061	6879.924484	6879.684061	13835.0	9586.943887311245
99	7.279	0.01	6947.963211	6949.10126	6947.963211	13835.0	10190.538803878262
99	9.2367	0.01	7150.744731	7158.450013	7150.744731	13835.0	10818.141136129949
99	11.721	0.01	7846.44937	7919.138235	7846.44937	13835.0	11425.10454628594
99	14.8735	0.01	9999.787801	10440.925581	9999.787801	13835.0	11980.780181504411
99	18.8739	0.01	12850.801252	13130.20028	12850.801252	13835.0	12471.099170244344
99	23.9503	0.01	13745.699216	13775.085192	13745.699216	13835.0	12882.792338065852
99	30.392	0.01	13831.390882	13832.593302	13831.390882	13835.0	13201.782136168193
99	38.5662	0.01	13834.939382	13834.95971	13834.939382	13835.0	13428.399358483208
99	48.939	0.01	13834.999661	13834.999775	13834.999661	13835.0	13579.86153859453
99	62.1017	0.01	13835.0	13835.0	13835.0	13835.0	13678.363544781518
99	78.8046	0.01	13835.0	13835.0	13835.0	13835.0	13741.928253255835
99	100.0	0.01	13835.0	13835.0	13835.0	13835.0	13782.679853856016


==> data/greedy_tree/acs_em.txt <==
i                  method   epsilon  depth dataset      mean       std
0   ExponentialMechanism  0.01      2     acs  0.925585  0.008709
1   ExponentialMechanism  0.01      5     acs  0.875051  0.037242
2   ExponentialMechanism  0.05      2     acs  0.929433  0.005557
3   ExponentialMechanism  0.05      5     acs  0.915366  0.015304
4   ExponentialMechanism  0.10      2     acs  0.930250  0.005477
5   ExponentialMechanism  0.10      5     acs  0.924035  0.005690
6   ExponentialMechanism  0.50      2     acs  0.933305  0.005793
7   ExponentialMechanism  0.50      5     acs  0.934258  0.006520
8   ExponentialMechanism  1.00      2     acs  0.933381  0.006140
9   ExponentialMechanism  1.00      5     acs  0.936917  0.005243
10  ExponentialMechanism  2.00      2     acs  0.935842  0.004822
11  ExponentialMechanism  2.00      5     acs  0.936521  0.005113

==> data/greedy_tree/acs_lap.txt <==
i   method   epsilon  depth mean std
12  SmoothLaplaceRLNM  0.01     2  0.925155  0.013986
13  SmoothLaplaceRLNM  0.01     5  0.858258  0.051678
14  SmoothLaplaceRLNM  0.05     2  0.928556  0.005462
15  SmoothLaplaceRLNM  0.05     5  0.916015  0.013547
16  SmoothLaplaceRLNM  0.10     2  0.928990  0.004730
17  SmoothLaplaceRLNM  0.10     5  0.922079  0.007811
18  SmoothLaplaceRLNM  0.50     2  0.939866  0.002807
19  SmoothLaplaceRLNM  0.50     5  0.938901  0.002838
20  SmoothLaplaceRLNM  1.00     2  0.939862  0.002886
21  SmoothLaplaceRLNM  1.00     5  0.939563  0.003657
22  SmoothLaplaceRLNM  2.00     2  0.939862  0.003468
23  SmoothLaplaceRLNM  2.00     5  0.939689  0.003907

==> data/greedy_tree/acs_lln.txt <==
i   method   epsilon  depth mean std
0           acs  0.01     2  0.925008  0.016380
1           acs  0.01     5  0.856854  0.060719
2           acs  0.05     2  0.939154  0.003715
3           acs  0.05     5  0.920798  0.008404
4           acs  0.10     2  0.939715  0.003392
5           acs  0.10     5  0.932922  0.006964
6           acs  0.50     2  0.939850  0.003223
7           acs  0.50     5  0.938944  0.003695
8           acs  1.00     2  0.939858  0.003289
9           acs  1.00     5  0.939563  0.003638
10          acs  2.00     2  0.939866  0.003976
11          acs  2.00     5  0.939791  0.003403

==> data/greedy_tree/acs_pf.txt <==
i                  method   epsilon  depth dataset      mean       std
24                   RNM  0.01      2     acs  0.923276  0.014780
25                   RNM  0.01      5     acs  0.864010  0.045633
26                   RNM  0.05      2     acs  0.928805  0.005650
27                   RNM  0.05      5     acs  0.914612  0.013191
28                   RNM  0.10      2     acs  0.930751  0.005970
29                   RNM  0.10      5     acs  0.922627  0.009393
30                   RNM  0.50      2     acs  0.932821  0.006716
31                   RNM  0.50      5     acs  0.933558  0.005911
32                   RNM  1.00      2     acs  0.934852  0.005853
33                   RNM  1.00      5     acs  0.935998  0.005292
34                   RNM  2.00      2     acs  0.936276  0.005504
35                   RNM  2.00      5     acs  0.937418  0.004590

==> data/greedy_tree/acs_rlnm.txt <==
i   method   epsilon  depth dataset      mean       std
0    RLNM  0.01      2     acs  0.926656  0.007593
1    RLNM  0.01      5     acs  0.852477  0.052199
2    RLNM  0.05      2     acs  0.939154  0.004092
3    RLNM  0.05      5     acs  0.930516  0.009669
4    RLNM  0.10      2     acs  0.939403  0.003847
5    RLNM  0.10      5     acs  0.933423  0.005696
6    RLNM  0.50      2     acs  0.939837  0.003092
7    RLNM  0.50      5     acs  0.938809  0.003398
8    RLNM  1.00      2     acs  0.939858  0.003211
9    RLNM  1.00      5     acs  0.939382  0.003934
10   RLNM  2.00      2     acs  0.939866  0.003101
11   RLNM  2.00      5     acs  0.939706  0.004100

==> data/greedy_tree/acs_sld.txt <==
i                     method   epsilon  depth dataset      mean       std
0   LocalDampeningMechanism  0.01      2     acs  0.924835  0.009312
1   LocalDampeningMechanism  0.01      5     acs  0.864302  0.040371
2   LocalDampeningMechanism  0.05      2     acs  0.928147  0.003615
3   LocalDampeningMechanism  0.05      5     acs  0.912808  0.013387
4   LocalDampeningMechanism  0.10      2     acs  0.928666  0.004397
5   LocalDampeningMechanism  0.10      5     acs  0.923659  0.006969
6   LocalDampeningMechanism  0.50      2     acs  0.934574  0.006603
7   LocalDampeningMechanism  0.50      5     acs  0.931021  0.006042
8   LocalDampeningMechanism  1.00      2     acs  0.932880  0.006323
9   LocalDampeningMechanism  1.00      5     acs  0.935244  0.005900
10  LocalDampeningMechanism  2.00      2     acs  0.934350  0.005962
11  LocalDampeningMechanism  2.00      5     acs  0.936190  0.005574

==> data/greedy_tree/acs_tstudent.txt <==
i      method   epsilon  depth mean std
24       TStudentRLNM  0.01     2  0.925434  0.008167
25       TStudentRLNM  0.01     5  0.871246  0.038342
26       TStudentRLNM  0.05     2  0.928602  0.004484
27       TStudentRLNM  0.05     5  0.915358  0.012458
28       TStudentRLNM  0.10     2  0.939298  0.004287
29       TStudentRLNM  0.10     5  0.934928  0.006405
30       TStudentRLNM  0.50     2  0.939833  0.003819
31       TStudentRLNM  0.50     5  0.938998  0.003343
32       TStudentRLNM  1.00     2  0.939866  0.002695
33       TStudentRLNM  1.00     5  0.939403  0.002978
34       TStudentRLNM  2.00     2  0.939866  0.003302
35       TStudentRLNM  2.00     5  0.939660  0.003449

==> data/greedy_tree/adult_d2_em.txt <==
depth   epsilon acc     std_acc i
2       0.01    0.712834  0.043253    1
2       0.05    0.752886  0.025469    2
2       0.1     0.769838  0.024568    3
2       0.5     0.809287  0.011795    4
2       1.0     0.816231  0.006812   5
2       2.0     0.818168  0.005791   6

==> data/greedy_tree/adult_d2_pf.txt <==
depth   epsilon acc     std_acc i
2       0.01    0.705740  0.050142    1
2       0.05    0.760245  0.028608     2
2       0.1     0.772788  0.025247    3
2       0.5     0.812083  0.009648   4
2       1.0     0.815709  0.006165   5
2       2.0     0.818177  0.005085   6

==> data/greedy_tree/adult_d2_rlnm.txt <==
depth   epsilon acc     std_acc i
2       0.01    0.779837  0.017348    1
2       0.05    0.796276  0.009611    2
2       0.1     0.798014  0.005727    3
2       0.5     0.805232  0.006287   4
2       1.0     0.807067  0.004619   5
2       2.0     0.807611  0.005146  6

==> data/greedy_tree/adult_d2_sld.txt <==
depth epsilon acc std_acc i
2 0.01 0.716014 0.044683 1
2 0.05 0.754403 0.025040 2
2 0.1 0.768011 0.022336 3
2 0.5 0.807854 0.012174 4
2 1.0 0.812578 0.010180 5
2 2.0 0.817014 0.005741 6

==> data/greedy_tree/adult_d2_tstudent.txt <==
epsilon depth acc std_acc i
0.01     2  0.735183  0.030899 1
0.05     2  0.782827  0.019493 2
0.10     2  0.799252  0.006487 3
0.50     2  0.805099  0.005915 4
1.00     2  0.806775  0.005806 5
2.00     2  0.807532  0.006403 6

==> data/greedy_tree/adult_d5_em.txt <==
depth   epsilon acc     std_acc i
5       0.01    0.675142  0.055394    1
5       0.05    0.710433  0.030512    2
5       0.1     0.756039  0.027447    3
5       0.5     0.794985  0.019884    4
5       1.0     0.806506  0.006765   5
5       2.0     0.807050  0.005932   6

==> data/greedy_tree/adult_d5_pf.txt <==
depth   epsilon acc     std_acc i
5       0.01    0.667972  0.063087     1
5       0.05    0.715873  0.025355    2
5       0.1     0.744761  0.033357    3
5       0.5     0.802198  0.010770    4
5       1.0     0.805161  0.007179   5
5       2.0     0.807103  0.005931   6

==> data/greedy_tree/adult_d5_rlnm.txt <==
depth   epsilon acc     std_acc i
5       0.01    0.696750  0.055237    1
5       0.05    0.743041  0.022785    2
5       0.1     0.778281  0.018872     3
5       0.5     0.805113  0.007745     4
5       1.0     0.810106  0.006599   5
5       2.0     0.811583  0.004856    6

==> data/greedy_tree/adult_d5_sld.txt <==
depth   epsilon acc     std_acc i
5       0.01    0.672720  0.060151    1
5       0.05    0.719442  0.034379    2
5       0.1     0.751640  0.028730     3
5       0.5     0.797324  0.019541     4
5       1.0     0.806912  0.007057   5
5       2.0     0.807717  0.005869    6

==> data/greedy_tree/adult_d5_tstudent.txt <==
epsilon depth acc std_acc i
0.01     5  0.698708  0.055924 1
0.05     5  0.755535  0.033562 2
0.10     5  0.793026  0.010178 3
0.50     5  0.807912  0.005683 4
1.00     5  0.810765  0.005195 5
2.00     5  0.812215  0.005744 6

==> data/greedy_tree/adult_lap.txt <==
i   method   epsilon  depth mean std
12  SmoothLaplaceRLNM  0.01     2  0.730291  0.033063
13  SmoothLaplaceRLNM  0.01     5  0.693260  0.061112
14  SmoothLaplaceRLNM  0.05     2  0.757884  0.024469
15  SmoothLaplaceRLNM  0.05     5  0.736822  0.027765
16  SmoothLaplaceRLNM  0.10     2  0.766959  0.023330
17  SmoothLaplaceRLNM  0.10     5  0.746544  0.023208
18  SmoothLaplaceRLNM  0.50     2  0.805387  0.005394
19  SmoothLaplaceRLNM  0.50     5  0.807678  0.006175
20  SmoothLaplaceRLNM  1.00     2  0.806661  0.005969
21  SmoothLaplaceRLNM  1.00     5  0.810813  0.005828
22  SmoothLaplaceRLNM  2.00     2  0.807611  0.005436
23  SmoothLaplaceRLNM  2.00     5  0.812131  0.006323

==> data/greedy_tree/adult_lln.txt <==
i   method   epsilon  depth mean std
12  adult_clean  0.01     2  0.722529  0.038050
13  adult_clean  0.01     5  0.701613  0.056965
14  adult_clean  0.05     2  0.800416  0.008325
15  adult_clean  0.05     5  0.751050  0.025760
16  adult_clean  0.10     2  0.799850  0.006253
17  adult_clean  0.10     5  0.792181  0.016128
18  adult_clean  0.50     2  0.805179  0.005254
19  adult_clean  0.50     5  0.807987  0.005741
20  adult_clean  1.00     2  0.806643  0.005311
21  adult_clean  1.00     5  0.810707  0.004854
22  adult_clean  2.00     2  0.807465  0.006173
23  adult_clean  2.00     5  0.812140  0.005419

==> data/greedy_tree/nltcs_em.txt <==
i                  method   epsilon  depth dataset      mean       std
0   ExponentialMechanism  0.01      2   nltcs  0.690705  0.068003
1   ExponentialMechanism  0.01      5   nltcs  0.668578  0.085686
2   ExponentialMechanism  0.05      2   nltcs  0.738280  0.056853
3   ExponentialMechanism  0.05      5   nltcs  0.754289  0.037052
4   ExponentialMechanism  0.10      2   nltcs  0.769909  0.042046
5   ExponentialMechanism  0.10      5   nltcs  0.771984  0.027169
6   ExponentialMechanism  0.50      2   nltcs  0.798980  0.008431
7   ExponentialMechanism  0.50      5   nltcs  0.808956  0.009528
8   ExponentialMechanism  1.00      2   nltcs  0.803124  0.009116
9   ExponentialMechanism  1.00      5   nltcs  0.810382  0.008448
10  ExponentialMechanism  2.00      2   nltcs  0.804181  0.006664
11  ExponentialMechanism  2.00      5   nltcs  0.812033  0.010889

==> data/greedy_tree/nltcs_lap.txt <==
i      method   epsilon  depth mean std
12  SmoothLaplaceRLNM  0.01     2  0.690852  0.080427
13  SmoothLaplaceRLNM  0.01     5  0.647750  0.086313
14  SmoothLaplaceRLNM  0.05     2  0.704983  0.065037
15  SmoothLaplaceRLNM  0.05     5  0.737184  0.040903
16  SmoothLaplaceRLNM  0.10     2  0.736754  0.065364
17  SmoothLaplaceRLNM  0.10     5  0.760618  0.036587
18  SmoothLaplaceRLNM  0.50     2  0.803671  0.007998
19  SmoothLaplaceRLNM  0.50     5  0.816427  0.008985
20  SmoothLaplaceRLNM  1.00     2  0.803671  0.007827
21  SmoothLaplaceRLNM  1.00     5  0.815732  0.008593
22  SmoothLaplaceRLNM  2.00     2  0.803346  0.008372
23  SmoothLaplaceRLNM  2.00     5  0.816594  0.009351

==> data/greedy_tree/nltcs_lln.txt <==
i   method   epsilon  depth mean std
24        nltcs  0.01     2  0.693649  0.080308
25        nltcs  0.01     5  0.642218  0.085660
26        nltcs  0.05     2  0.801928  0.008392
27        nltcs  0.05     5  0.795856  0.013483
28        nltcs  0.10     2  0.802178  0.008150
29        nltcs  0.10     5  0.805405  0.015301
30        nltcs  0.50     2  0.804116  0.008902
31        nltcs  0.50     5  0.815101  0.008282
32        nltcs  1.00     2  0.803736  0.009662
33        nltcs  1.00     5  0.815955  0.008305
34        nltcs  2.00     2  0.803735  0.009473
35        nltcs  2.00     5  0.816223  0.008064

==> data/greedy_tree/nltcs_pf.txt <==
i                  method   epsilon  depth dataset      mean       std
24                   RNM  0.01      2   nltcs  0.694438  0.075364
25                   RNM  0.01      5   nltcs  0.675118  0.077729
26                   RNM  0.05      2   nltcs  0.744368  0.053672
27                   RNM  0.05      5   nltcs  0.749448  0.033792
28                   RNM  0.10      2   nltcs  0.785390  0.029841
29                   RNM  0.10      5   nltcs  0.761529  0.031633
30                   RNM  0.50      2   nltcs  0.801242  0.008539
31                   RNM  0.50      5   nltcs  0.807055  0.009699
32                   RNM  1.00      2   nltcs  0.803495  0.008516
33                   RNM  1.00      5   nltcs  0.810336  0.008736
34                   RNM  2.00      2   nltcs  0.803800  0.009404
35                   RNM  2.00      5   nltcs  0.812005  0.009320

==> data/greedy_tree/nltcs_rlnm.txt <==
i   method   epsilon  depth dataset      mean       std
0    RLNM  0.01      2   nltcs  0.789181  0.028450
1    RLNM  0.01      5   nltcs  0.709392  0.092411
2    RLNM  0.05      2   nltcs  0.801585  0.009141
3    RLNM  0.05      5   nltcs  0.798462  0.014312
4    RLNM  0.10      2   nltcs  0.803801  0.008251
5    RLNM  0.10      5   nltcs  0.807406  0.011838
6    RLNM  0.50      2   nltcs  0.803727  0.008210
7    RLNM  0.50      5   nltcs  0.815991  0.008454
8    RLNM  1.00      2   nltcs  0.802494  0.007217
9    RLNM  1.00      5   nltcs  0.816075  0.008140
10   RLNM  2.00      2   nltcs  0.803699  0.008053
11   RLNM  2.00      5   nltcs  0.816742  0.009544

==> data/greedy_tree/nltcs_sld.txt <==
i                     method   epsilon  depth dataset      mean       std
0   LocalDampeningMechanism  0.01      2   nltcs  0.681089  0.069592
1   LocalDampeningMechanism  0.01      5   nltcs  0.659646  0.069209
2   LocalDampeningMechanism  0.05      2   nltcs  0.734348  0.054402
3   LocalDampeningMechanism  0.05      5   nltcs  0.741765  0.035661
4   LocalDampeningMechanism  0.10      2   nltcs  0.756560  0.053007
5   LocalDampeningMechanism  0.10      5   nltcs  0.765403  0.031055
6   LocalDampeningMechanism  0.50      2   nltcs  0.797757  0.008111
7   LocalDampeningMechanism  0.50      5   nltcs  0.806313  0.008777
8   LocalDampeningMechanism  1.00      2   nltcs  0.802011  0.010344
9   LocalDampeningMechanism  1.00      5   nltcs  0.809780  0.009700
10  LocalDampeningMechanism  2.00      2   nltcs  0.802503  0.007785
11  LocalDampeningMechanism  2.00      5   nltcs  0.809938  0.010474

==> data/greedy_tree/nltcs_tstudent.txt <==
i      method   epsilon  depth mean std
24       TStudentRLNM  0.01     2  0.670621  0.080827
25       TStudentRLNM  0.01     5  0.661019  0.079103
26       TStudentRLNM  0.05     2  0.800176  0.008949
27       TStudentRLNM  0.05     5  0.801548  0.014351
28       TStudentRLNM  0.10     2  0.803745  0.009042
29       TStudentRLNM  0.10     5  0.807898  0.012366
30       TStudentRLNM  0.50     2  0.803319  0.008159
31       TStudentRLNM  0.50     5  0.816195  0.007530
32       TStudentRLNM  1.00     2  0.804116  0.007512
33       TStudentRLNM  1.00     5  0.817020  0.007988
34       TStudentRLNM  2.00     2  0.802623  0.008003
35       TStudentRLNM  2.00     5  0.816362  0.008425

==> data/gt_time/ld_acs.txt <==
eps    time
0.01    5.730083e+11
0.05    6.216592e+11
0.10    6.341668e+11
0.50    6.398211e+11
1.00    6.413985e+11
2.00    4.727072e+11

==> data/gt_time/ld_adult.txt <==
eps    time
0.01    7.593875e+10
0.05    1.690388e+11
0.10    1.789851e+11
0.50    1.855261e+11
1.00    1.905545e+11
2.00    1.934557e+11

==> data/gt_time/ld_nltcs.txt <==
eps    time
0.01    6.837486e+10
0.05    6.965221e+10
0.10    6.850014e+10
0.50    6.778864e+10
1.00    6.725552e+10
2.00    6.813907e+10

==> data/ld2_behavior/hepth_50_0.1.csv <==
val prob
1.0 0.021324307291358903
2.0 0.01691370881426174
3.0 0.012257269681740228
4.0 0.011522732318058638
5.0 0.008091058346221858
6.0 0.00980810401607928
7.0 0.00882797616356037
8.0 0.010790580485231698
9.0 0.008829335414082358
10.0 0.007848899673055293
11.0 0.006868312051396018
12.0 0.006378204296684215
13.0 0.008341362381530595
14.0 0.009568758133854624
15.0 0.008587995675331478
16.0 0.006625524193780023
17.0 0.00785306280706747
18.0 0.005890238124677595
19.0 0.0039271186015413136
20.0 0.006872969184012801
21.0 0.005646072346880631
22.0 0.0051554911073494756
23.0 0.00589242469970006
24.0 0.005892858346573939
25.0 0.005402183217459771
26.0 0.005893722013090949
27.0 0.006876510716636162
28.0 0.006385795949985738
29.0 0.004666881745242486
30.0 0.007614936846546075
31.0 0.003930573503218719
32.0 0.004913570296477878
33.0 0.004176834327354282
34.0 0.0027028508142992263
35.0 0.006143280887187294
36.0 0.003440481973497933
37.0 0.004669556684794128
38.0 0.003932536358745595
39.0 0.004178614550961976
40.0 0.0029498177046263356
41.0 0.0029500245714662266
42.0 0.0036872721307829193
43.0 0.004178614550961976
44.0 0.003932536358745595
45.0 0.0036864921195743114
46.0 0.0031947332611052233
47.0 0.0034402372968248846
48.0 0.004422846787035098
49.0 0.003685442053547896
50.0 0.002948142177886727
51.0 0.003439251815316379
52.0 0.003930289985314103
53.0 0.003438754970178674
54.0 0.0034385055115307823
55.0 0.003438255358318081
56.0 0.00196457400436365
57.0 0.0019644302608944624
58.0 0.003437500702168131
59.0 0.0022096592623875224
60.0 0.004909991530809024
61.0 0.002945776876633373
62.0 0.0027000950365764576
63.0 0.0034362287763486494
64.0 0.003435972239395264
65.0 0.0036811231908128765
66.0 0.0022085080645933407
67.0 0.0024537130500947076
68.0 0.0017174694086405733
69.0 0.0034346786276890687
70.0 0.0019625243989797583
71.0 0.002207671730805863
72.0 0.002698059262612757
73.0 0.0026978524876362757
74.0 0.0031881260524548195
75.0 0.0031878802812856893
76.0 0.002697228604421802
77.0 0.0017162851037440304
78.0 0.0022064806566495262
79.0 0.00269659932998285
80.0 0.0026963883616939006
81.0 0.002696176783964919
82.0 0.0019607015230195877
83.0 0.0022056151005782716
84.0 0.0036757341376655564
85.0 0.0017152063889793153
86.0 0.0019600797531944183
87.0 0.0034298655620854063
88.0 0.002939649219822882
89.0 0.0019596086558340696
90.0 0.0019594507041766867
91.0 0.002449115361937952
92.0 0.003183591791115335
93.0 0.0026935893369371905
94.0 0.002448517809272638
95.0 0.0024483174505202008
96.0 0.003182551450219044
97.0 0.0012239574777970527
98.0 0.002447712814158085
99.0 0.0022027590658852568
100.0 0.0026920374030737233
101.0 0.0022023925038498543
102.0 0.0014681389358812387
103.0 0.001957354448470952
104.0 0.0024464872816806907
105.0 0.0014677685321962785
106.0 0.0012230369368802963
107.0 0.0024458662391970577
108.0 0.001711960586351711
109.0 0.0026899940043450653
110.0 0.0019561916635460765
111.0 0.0017115206019597616
112.0 0.001711373053463989
113.0 0.0014667643355100778
114.0 0.001466637097560351
115.0 0.0012220912275678173
116.0 0.002199572190464472
117.0 0.0031768816245202705
118.0 0.0029322485255600713
119.0 0.002687657636475324
120.0 0.0026874200661862885
121.0 0.0014657355095799266
122.0 0.002198407694115687
123.0 0.0024424572471636796
124.0 0.0009768954429275952
125.0 0.001709413505131281
126.0 0.002685979231337892
127.0 0.0017091050400829214
128.0 0.0026854929995324683
129.0 0.0017087946602092796
130.0 0.0019527299961533133
131.0 0.0019525512544346613
132.0 0.0009761859776730895
133.0 0.001952192096277488
134.0 0.004392026267854248
135.0 0.001219894179797644
136.0 0.0019516491328407882
137.0 0.001951467007419127
138.0 0.00146346323153848
139.0 0.0017072134047736959
140.0 0.0031702404185060358
141.0 0.002438415932186794
142.0 0.00292582158998418
143.0 0.0007313857952098756
144.0 0.0017064039340800752
145.0 0.0026812350622076398
146.0 0.0036558782853581308
147.0 0.0014622103274489788
148.0 0.0021931033348178398
149.0 0.0024365449987772325
150.0 0.0019490462045770344
151.0 0.0014616418501843275
152.0 0.002679414076741126
153.0 0.002679150581429557
154.0 0.0019482808984025426
155.0 0.0014610660186745693
156.0 0.0019478945266009082
157.0 0.0019477004004670772
158.0 0.0014606292325787034
159.0 0.0012170689077718275
160.0 0.001216946390223374
161.0 0.0012168234725536415
162.0 0.0019467202444799403
163.0 0.0014598917147841811
164.0 0.001703033218776019
165.0 0.0026759210746733317
166.0 0.0017026839385365189
167.0 0.000972861962538713
168.0 0.0014591420147673922
169.0 0.0019453207817340624
170.0 0.0019451182079004456
171.0 0.0017018005913335967
172.0 0.0017016221593449342
173.0 0.002673696351845945
174.0 0.001458225865117447
175.0 0.0024301189789768377
176.0 0.0017009024579195467
177.0 0.0021866413167991932
178.0 0.0014576048408592099
179.0 0.00218617241826935
180.0 0.0019430549188986263
181.0 0.001699989164033167
182.0 0.0016998046521738296
183.0 0.0019424223031996146
184.0 0.0016994337502306228
185.0 0.0014564977317986262
186.0 0.0024272290323993635
187.0 0.0024269609338981313
188.0 0.0009706767677970939
189.0 0.0004852843968966607
190.0 0.0016983057868964373
191.0 0.001455527600214949
192.0 0.0019404852866779564
193.0 0.0019402663546200193
194.0 0.0012125291668053303
195.0 0.00048495655489141785
196.0 0.0009698025043532588
197.0 0.0014545372727540853
198.0 0.0007271851051734682
199.0 0.0016965696606689366
200.0 0.0007270171687672091
201.0 0.0016961764411948235
202.0 0.0009691307424482046
203.0 0.001695780464434958
204.0 0.0012111295949981346
205.0 0.0014531843153972183
206.0 0.0016951812656322766
207.0 0.0021792601572133644
208.0 0.0007263335432048027
209.0 0.0024208224249355668
210.0 0.0019364256096017231
211.0 0.0009680962265623021
212.0 0.0014519688495784222
213.0 0.000967861822048798
214.0 0.0012096799891424706
215.0 0.0014514386078908876
216.0 0.0009675070616185918
217.0 0.0016929289266778354
218.0 0.002176353957915457
219.0 0.0016925098088761315
220.0 0.00048351403259482565
221.0 0.0009669072323113024
222.0 0.0012084824515122183
223.0 0.0007249981871233106
224.0 0.0007249065710779024
225.0 0.0007248146209544504
226.0 0.0009662964465640489
227.0 0.00144925942228072
228.0 0.001690585744749097
229.0 0.0012074057381339315
230.0 0.0007243497946484057
231.0 0.00144851160231136
232.0 0.00024138715349669967
233.0 0.0007240667707254405
234.0 0.00048264781994747505
235.0 0.001206460560204202
236.0 0.0016888213705065175
237.0 0.0007236844816493556
238.0 0.0009647840226558272
239.0 0.0014469823827472483
240.0 0.0019290506740417986
241.0 0.001205494081873085
242.0 0.0012053308806476877
243.0 0.0009641336513132029
244.0 0.00024100052577400043
245.0 0.0009638700570578413
246.0 0.0004818687551843691
247.0 0.0007227033451329197
248.0 0.0009634709036101554
249.0 0.0012041710472156038
250.0 0.00048160112987353295
251.0 0.00048153358329722495
252.0 0.00024073288883816373
253.0 0.001684891990314679
254.0 0.0009626587666396823
255.0 0.0009625215831299608
256.0 0.001443575804180292
257.0 0.0014433684337987283
258.0 0.0002405267098162689
259.0 0.0012024593956568115
260.0 0.0016831983895360038
261.0 0.0004808436200021416
262.0 0.0012019328498105832
263.0 0.001201755959339245
264.0 0.000961262699623197
265.0 0.00024028001825711383
266.0 0.0012012211054824602
267.0 0.0007206248477763657
268.0 0.0009606888076224656
269.0 0.0014408158691516873
270.0 0.000720298831798148
271.0 0.0009602523930776571
272.0 0.0009601057613467833
273.0 0.00119994817964486
274.0 0.00023995268416700997
276.0 0.0011993916751406638
277.0 0.0014390456151433875
279.0 0.00023976568377317875
280.0 0.00047945565804449443
281.0 0.00023968982056110072
282.0 0.0007189549723562963
283.0 0.0004792266774999264
284.0 0.00023957486350170037
285.0 0.00047907246149304434
286.0 0.0007184923185472993
287.0 0.0004789169776656318
288.0 0.00023941937771301667
289.0 0.00023938010516359528
290.0 0.0004786813403671498
291.0 0.0011965053588184522
292.0 0.00047852261777260564
293.0 0.00047844276105062333
294.0 0.0007175438569382026
296.0 0.00047820118430188147
297.0 0.0011952999571110253
298.0 0.0011950960997466331
299.0 0.00047795655330709993
300.0 0.000955748641788073
302.0 0.00023885440490417823
303.0 0.0009552510533831147
304.0 0.00047754188886448625
305.0 0.0009549157881149671
306.0 0.0004773735399814961
307.0 0.0014318664729836101
308.0 0.0007158056171522104
309.0 0.00023855914947690902
310.0 0.0009540649690323499
311.0 0.00047694629906602505
312.0 0.000715289610290255
313.0 0.0007151592082017626
314.0 0.00023834274621857104
315.0 0.00023829889931407323
316.0 0.0004765097215460038
317.0 0.0007146318880110513
318.0 0.00047633240747348957
319.0 0.0007143647480749677
321.0 0.0004760634981767962
322.0 0.00047597306782456484
323.0 0.00047588223611040614
324.0 0.0004757910003579629
325.0 0.0007135490368005676
327.0 0.00023775742087413235
328.0 0.0004754219625984496
329.0 0.00023766433283285268
330.0 0.000950469896253242
331.0 0.0004751408071323042
332.0 0.00023752311990404663
333.0 0.00023747562162663264
334.0 0.000949711629081481
336.0 0.0004746636488006939
337.0 0.00023728345289225443
340.0 0.0002371369998200474
342.0 0.00023703823348739906
343.0 0.00023698850631189905
345.0 0.0007106650677683416
346.0 0.00023683792945631215
348.0 0.0002367363657329679
349.0 0.0007100556753927517
350.0 0.0002366338431122166
351.0 0.00023658221796457748
352.0 0.00023653034795949242
353.0 0.00023647823135204243
354.0 0.00023642586638070195
357.0 0.00047253452682961724
358.0 0.0009448555481341373
359.0 0.0007084807596738536
361.0 0.0004721044116882431
362.0 0.00023599778848732244
363.0 0.0007078293183960058
364.0 0.0007076644705176073
365.0 0.0004716658773020387
366.0 0.00047155489918073807
367.0 0.0004714433753215075
368.0 0.000235665650846023
369.0 0.00023560933711013125
370.0 0.00047110548879378435
371.0 0.0002354958706297293
372.0 0.00047087742742284497
374.0 0.00023532354192773512
375.0 0.00047053104552473177
380.0 0.00023497100623797582
381.0 0.00023491120304802596
382.0 0.00046970218908172663
384.0 0.00046945990436472935
387.0 0.00046909177885158266
388.0 0.0004689677979595928
394.0 0.0002341051005247396
395.0 0.0002340408007072231
397.0 0.0007017335314237664
399.0 0.00023384584794823197
401.0 0.00023384584794823197
403.0 0.00023384584794823197
405.0 0.00046769169589646394
406.0 0.00046769169589646394
409.0 0.00046769169589646394
410.0 0.00023384584794823197
414.0 0.00023384584794823197
422.0 0.00023384584794823197
423.0 0.00023384584794823197
424.0 0.00023384584794823197
426.0 0.00023384584794823197
427.0 0.00023384584794823197
429.0 0.00046769169589646394
431.0 0.00046769169589646394
436.0 0.00023384584794823197
438.0 0.00023384584794823197
446.0 0.00023384584794823197
447.0 0.00023384584794823197
453.0 0.00023384584794823197
456.0 0.00023384584794823197
458.0 0.00023384584794823197
459.0 0.00023384584794823197
462.0 0.00023384584794823197
468.0 0.00023384584794823197
473.0 0.00023384584794823197
479.0 0.00023384584794823197
496.0 0.00023384584794823197
498.0 0.00023384584794823197
506.0 0.00023384584794823197
508.0 0.00023384584794823197
510.0 0.00023384584794823197
517.0 0.00023384584794823197
522.0 0.00023384584794823197
529.0 0.00023384584794823197
532.0 0.00023384584794823197
535.0 0.00023384584794823197
550.0 0.00023384584794823197
564.0 0.00023384584794823197
584.0 0.00023384584794823197
603.0 0.00023384584794823197
654.0 0.00023384584794823197
755.0 0.00023384584794823197


==> data/ld2_behavior/hepth_50_100.0.csv <==
val  prob
1.0  0.008794417714708989
2.0  0.00754425025194709
3.0  0.005911740088158454
4.0  0.00600787846486213
5.0  0.004559479198813675
6.0  0.00597227524504976
7.0  0.005807133292238038
8.0  0.007666423783295112
9.0  0.006773689959286482
10.0  0.006500663814620951
11.0  0.006139787641111903
12.0  0.006152609607508387
13.0  0.008680787926314675
14.0  0.010740957580848903
15.0  0.01039558585632266
16.0  0.008646732077523991
17.0  0.01104716207741448
18.0  0.008929560954117816
19.0  0.006414502534997667
20.0  0.012092931355592525
21.0  0.010698891383863724
22.0  0.010519009662064642
23.0  0.01294252606190005
24.0  0.013930904766475242
25.0  0.013742301131467693
26.0  0.016129672019273282
27.0  0.02024226229341518
28.0  0.020214857404239357
29.0  0.015883903307787123
30.0  0.027860056523660814
31.0  0.01545495325358546
32.0  0.02075946947052667
33.0  0.018957681535820566
34.0  0.013176222364802252
35.0  0.03215973205641229
36.0  0.01933691807025226
37.0  0.02817167215944626
38.0  0.02546198000860173
39.0  0.02903006471390461
40.0  0.021984738849083647
41.0  0.02358178875389666
42.0  0.027480923561354557
43.0  0.02903006471390461
44.0  0.02546198000860173
45.0  0.02224079381008915
46.0  0.017955709636662813
47.0  0.018009449951590883
48.0  0.021561091142403687
49.0  0.01672736606101815
50.0  0.012455681682316
51.0  0.013523084096887277
52.0  0.014379384012212034
53.0  0.011703928753106302
54.0  0.010884923217667347
55.0  0.01012113114670759
56.0  0.005376557339757761
57.0  0.004997200411442798
58.0  0.008126361113777224
59.0  0.004853447273212519
60.0  0.010018104440061563
61.0  0.005582030287233247
62.0  0.004750794461125635
63.0  0.005612689718122958
64.0  0.005208910556568726
65.0  0.005178357223788037
66.0  0.0028822440258413303
67.0  0.00297016738752076
68.0  0.0019278641811780082
69.0  0.0035744420873060428
70.0  0.0018931106484641191
71.0  0.001973503170357397
72.0  0.002234603186275952
73.0  0.0020697385986708696
74.0  0.002265079754155374
75.0  0.0020970203555304026
76.0  0.0016423756923886839
77.0  0.0009671622542938099
78.0  0.0011504448124204079
79.0  0.00130058281939486
80.0  0.0012027065619046086
81.0  0.0011119378719746998
82.0  0.0007474762370932207
83.0  0.0007770836154008798
84.0  0.0011965536017920673
85.0  0.0005157651054668752
86.0  0.0005443194084828051
87.0  0.0008794238151635246
88.0  0.0006957508689522881
89.0  0.0004280163168970415
90.0  0.00039486913086323843
91.0  0.0004552506891545888
92.0  0.000545727022360926
93.0  0.0004256963105611218
94.0  0.00035667725224522087
95.0  0.0003286519810245182
96.0  0.0003935796100047112
97.0  0.0001394131942128763
98.0  0.0002567258874743887
99.0  0.00021268586191443276
100.0  0.00023922436069835902
101.0  0.00018007834287636453
102.0  0.00011042454828175097
103.0  0.00013539056763040526
104.0  0.0001555860252891813
105.0  8.579887774568285e-05
106.0  6.569725426168502e-05
107.0  0.00012070093575066265
108.0  7.759399950278987e-05
109.0  0.00011195094210652312
110.0  7.473344474420001e-05
111.0  6.000638184983538e-05
112.0  5.504979807072652e-05
113.0  4.327634643696673e-05
114.0  3.9680309428652446e-05
115.0  3.0311018485683584e-05
116.0  4.9999017576611756e-05
117.0  6.616554671981897e-05
118.0  5.593968105498493e-05
119.0  4.6952815949008656e-05
120.0  4.2980486579730594e-05
121.0  2.1454503669427744e-05
122.0  2.9442632007802897e-05
123.0  2.9921183302729007e-05
124.0  1.09436088355602e-05
125.0  1.7506405854153953e-05
126.0  2.514004256833117e-05
127.0  1.4615750834225717e-05
128.0  2.0976853385748346e-05
129.0  1.2188337303810092e-05
130.0  1.2714777784122775e-05
131.0  1.1602568088058757e-05
132.0  5.29226835735245e-06
133.0  9.65297858870925e-06
134.0  1.9801791887062304e-05
135.0  5.013409043561921e-06
136.0  7.308936056631127e-06
137.0  6.657703669900216e-06
138.0  4.546996778219553e-06
139.0  4.829235023435726e-06
140.0  8.16202459249515e-06
141.0  5.71209580679047e-06
142.0  6.234242686536884e-06
143.0  1.4170855539524339e-06
144.0  3.0054529601228557e-06
145.0  4.29146638506064e-06
146.0  5.315802171127402e-06
147.0  1.9308833382853933e-06
148.0  2.629278325171146e-06
149.0  2.65121329995067e-06
150.0  1.9241810703811274e-06
151.0  1.308815571974038e-06
152.0  2.1754565567590696e-06
153.0  1.9716940000925734e-06
154.0  1.2992232500652364e-06
155.0  8.825700201271817e-07
156.0  1.0654877778539789e-06
157.0  9.644167799408802e-07
158.0  6.544813917535108e-07
159.0  4.933346330887466e-07
160.0  4.460881471252765e-07
161.0  4.032297387171523e-07
162.0  5.829837565546218e-07
163.0  3.949598343441841e-07
164.0  4.1608827524125177e-07
165.0  5.902223650910567e-07
166.0  3.389265358437822e-07
167.0  1.747029854819151e-07
168.0  2.3630442789103465e-07
169.0  2.840125690918159e-07
170.0  2.559236544996566e-07
171.0  2.0171419556986632e-07
172.0  1.8163467412211595e-07
173.0  2.569207692694749e-07
174.0  1.2609744688914557e-07
175.0  1.89036404783865e-07
176.0  1.1898027467336705e-07
177.0  1.374963476674801e-07
178.0  8.23589962967494e-08
179.0  1.109563155251012e-07
180.0  8.854967369952703e-08
181.0  6.953754740975343e-08
182.0  6.238493917955773e-08
183.0  6.393921001422102e-08
184.0  5.015395575910326e-08
185.0  3.852314313996979e-08
186.0  5.751304152731271e-08
187.0  5.14984173582614e-08
188.0  1.8437931874163675e-08
189.0  8.248413616236837e-09
190.0  2.581996682195258e-08
191.0  1.978582531519735e-08
192.0  2.3575740707340395e-08
193.0  2.106027423938507e-08
194.0  1.1753521942009786e-08
195.0  4.196395069388094e-09
196.0  7.488212268987232e-09
197.0  1.001759958843159e-08
198.0  4.465287834771578e-09
199.0  9.284587013106305e-09
200.0  3.5443919560110783e-09
201.0  7.363648981511194e-09
202.0  3.74496022151965e-09
203.0  5.830342607491425e-09
204.0  3.703313670758326e-09
205.0  3.950124982253825e-09
206.0  4.094589237765949e-09
207.0  4.675414562261015e-09
208.0  1.383489154599346e-09
209.0  4.092059414804414e-09
210.0  2.903546860657997e-09
211.0  1.287076053468467e-09
212.0  1.710835375635494e-09
213.0  1.0102666934169495e-09
214.0  1.118073533352317e-09
215.0  1.1873536621617214e-09
216.0  7.001972392340991e-10
217.0  1.0834078446524126e-09
218.0  1.2310362683939385e-09
219.0  8.457860870520526e-10
220.0  2.1336603313879792e-10
221.0  3.7660455649648274e-10
222.0  4.152620428239916e-10
223.0  2.1968244441230937e-10
224.0  1.936026395760579e-10
225.0  1.7053757624319822e-10
226.0  2.0019782310409342e-10
227.0  2.642662305156095e-10
228.0  2.7118699558091103e-10
229.0  1.7029792740026186e-10
230.0  8.978754126648464e-11
231.0  1.57720174467845e-10
232.0  2.3076059559739303e-11
233.0  6.074237921318585e-11
234.0  3.551333224709779e-11
235.0  7.782211901810467e-11
236.0  9.545137158701672e-11
237.0  3.58207490560065e-11
238.0  4.180031720260368e-11
239.0  5.4846967384186967e-11
240.0  6.393629074793021e-11
241.0  3.491857534576093e-11
242.0  3.0497007861968077e-11
243.0  2.1296991092082297e-11
244.0  4.645134091186946e-12
245.0  1.6201896437891634e-11
246.0  7.060081257060252e-12
247.0  9.224432549832676e-12
248.0  1.0707314606756008e-11
249.0  1.1645410652301515e-11
250.0  4.050789546873982e-12
251.0  3.520657583162459e-12
252.0  1.529099299244052e-12
253.0  9.292487135423908e-12
254.0  4.607305839213816e-12
255.0  3.995338471680412e-12
256.0  5.194016215574785e-12
257.0  4.498960722783819e-12
258.0  6.491107191857846e-13
259.0  2.807980099752061e-12
260.0  3.399172318248557e-12
261.0  8.392678630250406e-13
262.0  1.8120861439829384e-12
263.0  1.5640775745865827e-12
264.0  1.0793625786897203e-12
265.0  2.326293373826994e-13
266.0  1.0021391662015976e-12
267.0  5.177351411977022e-13
268.0  5.940293642911586e-13
269.0  7.662883715711074e-13
270.0  3.2929502560604917e-13
271.0  3.771160631653766e-13
272.0  3.237074255182331e-13
273.0  3.471083879079014e-13
274.0  5.951420341624618e-14
276.0  2.1827499897549245e-13
277.0  2.2411430635487433e-13
279.0  2.7291879870796387e-14
280.0  4.661123754221104e-14
281.0  1.9888337827310882e-14
282.0  5.088226336362977e-14
283.0  2.8908717046299437e-14
284.0  1.2309986867343255e-14
285.0  2.0953162494473357e-14
286.0  2.673032051491408e-14
287.0  1.5145222199164678e-14
288.0  6.431405323676116e-15
289.0  5.458353334763644e-15
290.0  9.258507416002405e-15
291.0  1.961651782182294e-14
292.0  6.645266949856373e-15
293.0  5.623808622140212e-15
294.0  7.133874067922559e-15
296.0  3.3938284487905643e-15
297.0  7.159419315349477e-15
298.0  6.036746477491264e-15
299.0  2.034525686144403e-15
300.0  3.4258345864216925e-15
302.0  6.057076696910078e-16
303.0  2.035176797462179e-15
304.0  8.54113201063714e-16
305.0  1.4326849125820438e-15
306.0  6.003239373712359e-16
307.0  1.5080971439026912e-15
308.0  6.309237232383251e-16
309.0  1.7582715646767728e-16
310.0  5.875255628436347e-16
311.0  2.452029589421579e-16
312.0  3.06754985392371e-16
313.0  2.5562870376184234e-16
314.0  7.094915856010041e-17
315.0  5.902616734680992e-17
316.0  9.813137740057987e-17
317.0  1.2225480959827405e-16
318.0  6.763515095633752e-17
319.0  8.411819052912589e-17
321.0  3.8452632560828283e-17
322.0  3.179963225329392e-17
323.0  2.627460249396256e-17
324.0  2.1690301534389354e-17
325.0  2.6834838061580918e-17
327.0  6.068609752626714e-18
328.0  9.983505686249767e-18
329.0  4.102217146101792e-18
330.0  1.3472342192048676e-17
331.0  5.525526126088475e-18
332.0  2.264109162275342e-18
333.0  1.8537082609239604e-18
334.0  6.065027611292027e-18
336.0  2.023093377481032e-18
337.0  8.250147052221135e-19
340.0  4.449684539879048e-19
342.0  2.9336624435609993e-19
343.0  2.3784384345356377e-19
345.0  4.675663820047131e-19
346.0  1.2596904543248607e-19
348.0  8.20322169955763e-20
349.0  1.982794860664206e-19
350.0  5.31943201809842e-20
351.0  4.276684451923067e-20
352.0  3.4346215393799405e-20
353.0  2.755350156379779e-20
354.0  2.207991460412021e-20
357.0  2.257299981327001e-20
358.0  3.601591366492597e-20
359.0  2.1524609585672532e-20
361.0  9.080324228889506e-21
362.0  3.6053004822615555e-21
363.0  8.578709485058162e-21
364.0  6.796204114484259e-21
365.0  3.585096593130721e-21
366.0  2.8333734556123114e-21
367.0  2.2365571066242258e-21
368.0  8.816481369918613e-22
369.0  6.942335436594785e-22
370.0  1.0919599802931938e-21
371.0  4.288490766125334e-22
372.0  6.728443225039264e-22
374.0  2.0624559196347875e-22
375.0  3.223486790167921e-22
380.0  4.6055862149504835e-23
381.0  3.570567357105211e-23
382.0  5.528747940835953e-23
384.0  3.300262621204744e-23
387.0  1.506136219694245e-23
388.0  1.1562855810323904e-23
394.0  1.1478473231259029e-24
395.0  8.721345099810494e-25
397.0  1.5035018469353124e-24
399.0  3.7902809561496173e-25
401.0  3.7902809561496173e-25
403.0  3.7902809561496173e-25
405.0  7.5805619122992345e-25
406.0  7.5805619122992345e-25
409.0  7.5805619122992345e-25
410.0  3.7902809561496173e-25
414.0  3.7902809561496173e-25
422.0  3.7902809561496173e-25
423.0  3.7902809561496173e-25
424.0  3.7902809561496173e-25
426.0  3.7902809561496173e-25
427.0  3.7902809561496173e-25
429.0  7.5805619122992345e-25
431.0  7.5805619122992345e-25
436.0  3.7902809561496173e-25
438.0  3.7902809561496173e-25
446.0  3.7902809561496173e-25
447.0  3.7902809561496173e-25
453.0  3.7902809561496173e-25
456.0  3.7902809561496173e-25
458.0  3.7902809561496173e-25
459.0  3.7902809561496173e-25
462.0  3.7902809561496173e-25
468.0  3.7902809561496173e-25
473.0  3.7902809561496173e-25
479.0  3.7902809561496173e-25
496.0  3.7902809561496173e-25
498.0  3.7902809561496173e-25
506.0  3.7902809561496173e-25
508.0  3.7902809561496173e-25
510.0  3.7902809561496173e-25
517.0  3.7902809561496173e-25
522.0  3.7902809561496173e-25
529.0  3.7902809561496173e-25
532.0  3.7902809561496173e-25
535.0  3.7902809561496173e-25
550.0  3.7902809561496173e-25
564.0  3.7902809561496173e-25
584.0  3.7902809561496173e-25
603.0  3.7902809561496173e-25
654.0  3.7902809561496173e-25
755.0  3.7902809561496173e-25


==> data/ld2_behavior/hepth_50_11.7.csv <==
val  prob
1.0  0.025110969951524745
2.0  0.020099615632646277
3.0  0.014699117927740668
4.0  0.013944083361249153
5.0  0.009880187391006464
6.0  0.01208533520477441
7.0  0.010975822311180468
8.0  0.013536660647758231
9.0  0.011175685101407812
10.0  0.010023582429461556
11.0  0.00884954504696196
12.0  0.008291151074619762
13.0  0.010939252769201472
14.0  0.01265987299997199
15.0  0.011462453278813484
16.0  0.008920864234986677
17.0  0.010666345911657684
18.0  0.00807027591680977
19.0  0.005427471658731404
20.0  0.00958131426419588
21.0  0.00793913964939338
22.0  0.007311939307260139
23.0  0.008429103297985081
24.0  0.008502124247126548
25.0  0.007860935337771982
26.0  0.008649428930646354
27.0  0.010177666881392253
28.0  0.00953162527952418
29.0  0.007024898828971013
30.0  0.011559273019434426
31.0  0.006016732502868315
32.0  0.0075845914708796884
33.0  0.006501330184944995
34.0  0.004242157246943887
35.0  0.00972220059205206
36.0  0.005490006444801106
37.0  0.007512914935149775
38.0  0.0063793253266878494
39.0  0.006834291116642486
40.0  0.004864133819483132
41.0  0.004904279384344343
42.0  0.0060801672743539155
43.0  0.006834291116642486
44.0  0.0063793253266878494
45.0  0.005931248633012981
46.0  0.005097863127315313
47.0  0.0054444323315491535
48.0  0.006941711858635451
49.0  0.005736467810245583
50.0  0.004550754882527813
51.0  0.005264640940009776
52.0  0.005966076397127446
53.0  0.005176241242399694
54.0  0.005132413612051481
55.0  0.005088833440696126
56.0  0.002883142976882118
57.0  0.0028585219410079935
58.0  0.004959572477490487
59.0  0.0031609137367444055
60.0  0.006963751721200133
61.0  0.004142159817074807
62.0  0.003764087746648381
63.0  0.0047490377013899784
64.0  0.004707660951472366
65.0  0.004999849646089539
66.0  0.0029736214116622257
67.0  0.003274986651089567
68.0  0.00227228489743087
69.0  0.004504398199082959
70.0  0.0025511234075753114
71.0  0.002844496622237773
72.0  0.00344560646012741
73.0  0.003414792669874609
74.0  0.003999467918655841
75.0  0.0039634913901485025
76.0  0.003323467181312963
77.0  0.0020957973253650074
78.0  0.0026701436223668593
79.0  0.003233805944102947
80.0  0.0032042865501320152
81.0  0.003174950223756002
82.0  0.002287851997519331
83.0  0.0025501294619826673
84.0  0.004210956756835392
85.0  0.0019469075770609404
86.0  0.0022043622786188624
87.0  0.0038216821962956077
88.0  0.0032451078573858816
89.0  0.0021431224476596384
90.0  0.0021229696723954576
91.0  0.0026286831964521078
92.0  0.003384960710710578
93.0  0.00283702083165283
94.0  0.0025545644932584467
95.0  0.0025301794181203778
96.0  0.003257740417709655
97.0  0.0012409441426316382
98.0  0.0024579813135030383
99.0  0.002190809513012793
100.0  0.002651706485524833
101.0  0.0021484883265001286
102.0  0.001418359981664634
103.0  0.0018726511561706657
104.0  0.0023178507093956097
105.0  0.0013770258742987226
106.0  0.0011361953575684224
107.0  0.0022498930080448757
108.0  0.0015592846677885915
109.0  0.0024258957670527746
110.0  0.0017466586525050126
111.0  0.0015130077374321106
112.0  0.0014977957620454056
113.0  0.0012708771894136249
114.0  0.001258020233575583
115.0  0.0010377114811483314
116.0  0.0018488662886069797
117.0  0.0026433142287497695
118.0  0.0024149889008830837
119.0  0.0021909928906810442
120.0  0.002168409147081579
121.0  0.0011705389332590588
122.0  0.00173759647888674
123.0  0.001910574135365346
124.0  0.0007562527437720434
125.0  0.0013095847933026561
126.0  0.0020363027353771995
127.0  0.0012821746043459948
128.0  0.001993547611466189
129.0  0.0012551684623381399
130.0  0.0014192182952981677
131.0  0.0014040725522459978
132.0  0.0006945202991257536
133.0  0.0013741220167675804
134.0  0.0030584618774422722
135.0  0.0008403895617434386
136.0  0.0013300423228787984
137.0  0.0013155730406665851
138.0  0.0009759112720098927
139.0  0.0011260968817808515
140.0  0.002068350573362237
141.0  0.001573505468054376
142.0  0.001867330791593957
143.0  0.00046165468242426037
144.0  0.0010652073431042523
145.0  0.0016552095531978679
146.0  0.00223182291880051
147.0  0.0008826973196278984
148.0  0.001309118557381339
149.0  0.0014381233278277557
150.0  0.0011374424899106411
151.0  0.0008433689887972157
152.0  0.0015285142247018126
153.0  0.0015109960544842857
154.0  0.0010862700818263095
155.0  0.0008053033860370977
156.0  0.0010613090771210037
157.0  0.001048983325044942
158.0  0.0007775701101255037
159.0  0.000640399435326801
160.0  0.0006328873294884962
161.0  0.0006254384943306171
162.0  0.0009888842389463414
163.0  0.0007328754161183295
164.0  0.0008448563269219106
165.0  0.0013117945316530454
166.0  0.0008247869571363528
167.0  0.0004656467352692099
168.0  0.0006900535111683592
169.0  0.0009089468433664973
170.0  0.0008979195001497866
171.0  0.0007761152542062801
172.0  0.0007666351624296056
173.0  0.0011899468214494435
174.0  0.0006410794495327525
175.0  0.001055280249163138
176.0  0.0007295489333630199
177.0  0.0009263364400033757
178.0  0.0006098577115970543
179.0  0.0009033413475512916
180.0  0.0007928891194103837
181.0  0.0006850377184620149
182.0  0.0006763776363463953
183.0  0.0007631969441491834
184.0  0.0006592963802758581
185.0  0.0005578923349081634
186.0  0.0009179013556030692
187.0  0.0009060937797366029
188.0  0.0003577588982196337
189.0  0.0001765622334704699
190.0  0.0006099344711760784
191.0  0.0005159808198140977
192.0  0.0006789678419390789
193.0  0.0006700477431382647
194.0  0.0004132585369348931
195.0  0.00016311627961727675
196.0  0.00032190082475541703
197.0  0.0004764170850650876
198.0  0.00023502301413506836
199.0  0.0005410273307916993
200.0  0.00022874589084251454
201.0  0.000526525862188706
202.0  0.0002967904382197379
203.0  0.0005123122112336222
204.0  0.00036093734299155836
205.0  0.0004271854787044993
206.0  0.0004915241306795483
207.0  0.0006232308185911871
208.0  0.0002048637831565064
209.0  0.0006733785049309765
210.0  0.0005311806209281452
211.0  0.0002618681985291871
212.0  0.0003872772424370643
213.0  0.00025453996182872417
214.0  0.0003136667014792504
215.0  0.0003710471825570167
216.0  0.00024383400539199583
217.0  0.00042059635491661056
218.0  0.0005329909280370085
219.0  0.000408565526954448
220.0  0.0001150420058806139
221.0  0.00022673860804570337
222.0  0.00027928695795375485
223.0  0.00016511748665467486
224.0  0.0001626897133484559
225.0  0.00016028867657515337
226.0  0.00021055226415807578
227.0  0.00031113219966460157
228.0  0.00035756980851084006
229.0  0.0002515805526340447
230.0  0.00014867830574016942
231.0  0.00029286789667274185
232.0  4.807169389564935e-05
233.0  0.00014202152822584933
234.0  9.323540700722116e-05
235.0  0.0002295160853854297
236.0  0.0003163789375037973
237.0  0.0001334968994408428
238.0  0.00017523633738294263
239.0  0.000258763714598307
240.0  0.0003396280951778887
241.0  0.00020893851976446954
242.0  0.0002056490160509845
243.0  0.00016191900404346056
244.0  3.983748876415011e-05
245.0  0.00015681183179795725
246.0  7.715220023833032e-05
247.0  0.0001138705707029026
248.0  0.00014938068000344026
249.0  0.0001837049060282479
250.0  7.228846477131751e-05
251.0  7.110973099480234e-05
252.0  3.4972822586259094e-05
253.0  0.0002407863205241425
254.0  0.00013532190934909663
255.0  0.00013308023823466295
256.0  0.00019630040928605486
257.0  0.00019302267500554928
258.0  3.163113505333523e-05
259.0  0.00015549372640408444
260.0  0.00021401253558734254
261.0  6.010900057137773e-05
262.0  0.00014771265555338234
263.0  0.00014518627522315986
264.0  0.00011415446163472504
265.0  2.8046555647708006e-05
266.0  0.00013780509666516116
267.0  8.12458504952595e-05
268.0  0.00010643716790435706
269.0  0.0001568579323962906
270.0  7.704895361628431e-05
271.0  0.0001009168945512458
272.0  9.91266016635709e-05
273.0  0.00012170104702065634
274.0  2.390484528140059e-05
276.0  0.00011526063586560072
277.0  0.00013580797984691855
279.0  2.181725243872684e-05
280.0  4.2834393025489964e-05
281.0  2.1022834586144364e-05
282.0  6.19023378432728e-05
283.0  4.0501953448773374e-05
284.0  1.98733732167146e-05
285.0  3.9002497137081844e-05
286.0  5.740364830802332e-05
287.0  3.754644531363138e-05
288.0  1.841721525276237e-05
289.0  1.8066474432270386e-05
290.0  3.544189518580735e-05
291.0  8.690291161936125e-05
292.0  3.4090652817049334e-05
293.0  3.343025565365592e-05
294.0  4.91698042735036e-05
296.0  3.150871776860116e-05
297.0  7.721936727651265e-05
298.0  7.569094147464182e-05
299.0  2.9674505228348433e-05
300.0  5.816406335050011e-05
302.0  1.3962437777589935e-05
303.0  5.471998572962663e-05
304.0  2.6804107745352638e-05
305.0  5.251424250417537e-05
306.0  2.5718934895335074e-05
307.0  7.556835193486097e-05
308.0  3.70028564022326e-05
309.0  1.2078099333637446e-05
310.0  4.730447443500736e-05
311.0  2.3156590437910335e-05
312.0  3.400374399363495e-05
313.0  3.32847880661536e-05
314.0  1.085929194635011e-05
315.0  1.0627622006089335e-05
316.0  2.0799745371513428e-05
317.0  3.052799216317793e-05
318.0  1.9911899535223916e-05
319.0  2.9219051208805377e-05
321.0  1.8636626742634593e-05
322.0  1.8226236306490825e-05
323.0  1.7823045517670215e-05
324.0  1.742696480845201e-05
325.0  2.555685771675486e-05
327.0  8.140247751881199e-06
328.0  1.591197015766034e-05
329.0  7.775057562596406e-06
330.0  3.038968818467237e-05
331.0  1.4846071299402891e-05
332.0  7.2518557721644e-06
333.0  7.0838400929500305e-06
334.0  2.7675786293837168e-05
336.0  1.3196718557139776e-05
337.0  6.44258284981874e-06
340.0  5.992832566485982e-06
342.0  5.7072457976938896e-06
343.0  5.56860725274123e-06
345.0  1.589833245101154e-05
346.0  5.168842208849021e-06
348.0  4.9154063304779005e-06
349.0  1.4377490431313144e-05
350.0  4.672076351740062e-06
351.0  4.55410792035034e-06
352.0  4.4385547870210705e-06
353.0  4.325380528216174e-06
354.0  4.214549026996997e-06
357.0  7.791509031904471e-06
358.0  1.517575614591739e-05
359.0  1.108287107145924e-05
361.0  7.0027133338491335e-06
362.0  3.408004069839562e-06
363.0  9.950049304898978e-06
364.0  9.682082254307701e-06
365.0  6.280008644224104e-06
366.0  6.109162861324351e-06
367.0  5.942120017172856e-06
368.0  2.8894083022048685e-06
369.0  2.809594872935735e-06
370.0  5.463177195062721e-06
371.0  2.655358668271506e-06
372.0  5.161749186227959e-06
374.0  2.437023615930771e-06
375.0  4.735194617930536e-06
380.0  2.044297913693873e-06
381.0  1.9842064895684063e-06
382.0  3.8511467274409264e-06
384.0  3.625148465944107e-06
387.0  3.3066948468586853e-06
388.0  3.2058152071595273e-06
394.0  1.3262005703235588e-06
395.0  1.2841801519789116e-06
397.0  3.6103253233394455e-06
399.0  1.164678763191061e-06
401.0  1.164678763191061e-06
403.0  1.164678763191061e-06
405.0  2.329357526382122e-06
406.0  2.329357526382122e-06
409.0  2.329357526382122e-06
410.0  1.164678763191061e-06
414.0  1.164678763191061e-06
422.0  1.164678763191061e-06
423.0  1.164678763191061e-06
424.0  1.164678763191061e-06
426.0  1.164678763191061e-06
427.0  1.164678763191061e-06
429.0  2.329357526382122e-06
431.0  2.329357526382122e-06
436.0  1.164678763191061e-06
438.0  1.164678763191061e-06
446.0  1.164678763191061e-06
447.0  1.164678763191061e-06
453.0  1.164678763191061e-06
456.0  1.164678763191061e-06
458.0  1.164678763191061e-06
459.0  1.164678763191061e-06
462.0  1.164678763191061e-06
468.0  1.164678763191061e-06
473.0  1.164678763191061e-06
479.0  1.164678763191061e-06
496.0  1.164678763191061e-06
498.0  1.164678763191061e-06
506.0  1.164678763191061e-06
508.0  1.164678763191061e-06
510.0  1.164678763191061e-06
517.0  1.164678763191061e-06
522.0  1.164678763191061e-06
529.0  1.164678763191061e-06
532.0  1.164678763191061e-06
535.0  1.164678763191061e-06
550.0  1.164678763191061e-06
564.0  1.164678763191061e-06
584.0  1.164678763191061e-06
603.0  1.164678763191061e-06
654.0  1.164678763191061e-06
755.0  1.164678763191061e-06


==> data_backup/final_hepth_50.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm	err_ld2
50	0.1	0.606531	84.81129	0.001568	84.81129	84.80684	83.93457539734617
50	0.1269	0.530211	84.809464	4e-06	84.809464	84.801554	83.70019696787875
50	0.161	0.447029	84.807111	84.807108	84.807111	84.792545	83.40470426863844
50	0.2043	0.35999	84.804066	84.804063	84.804066	84.775769	83.03280890634403
50	0.2593	0.273495	84.800108	84.800103	84.800108	84.740125	82.56578552765761
50	0.329	0.192979	84.794927	84.79492	84.794927	84.645722	81.98093267323729
50	0.4175	0.123977	84.788089	84.78808	84.788089	84.261186	81.2510968693295
50	0.5298	0.070711	84.778968	84.778955	84.778968	80.04145	80.34437758516368
50	0.6723	0.034677	84.766637	84.766619	84.766637	41.835905	79.2241986259884
50	0.8532	0.01404	84.749681	84.749656	84.749681	41.0	77.85001770870107
50	1.0826	0.01	84.725858	84.72582	84.725858	41.0	76.17903830341058
50	1.3738	0.01	84.69146	84.691399	84.69146	41.0	74.1693520550666
50	1.7433	0.01	84.640044	84.639941	84.640044	41.0	71.784905276463
50	2.2122	0.01	84.559758	84.559569	84.559758	41.0	69.00243312302786
50	2.8072	0.01	84.427298	84.426916	84.427298	41.0	65.81990377548989
50	3.5622	0.01	84.193191	84.192309	84.193191	41.0	62.26501235383392
50	4.5204	0.01	83.742857	83.740453	83.742857	41.0	58.40112241311562
50	5.7362	0.01	82.78535	82.777347	82.78535	41.0	54.32758393782623
50	7.279	0.01	80.525086	80.492153	80.525086	41.0	50.17273171506401
50	9.2367	0.01	74.864249	74.713376	74.864249	41.0	46.08139018323522
50	11.721	0.01	62.637299	62.164869	62.637299	41.0	42.20207616477639
50	14.8735	0.01	48.340338	47.931245	48.340338	41.0	38.67821535165415
50	18.8739	0.01	42.160872	42.075602	42.160872	41.0	35.64233377380803
50	23.9503	0.01	41.094008	41.086803	41.094008	41.0	33.209247484341546
50	30.392	0.01	41.003761	41.003471	41.003761	41.0	31.46836643749883
50	38.5662	0.01	41.000063	41.000063	41.000063	41.0	30.47905473542742
50	48.939	0.01	41.0	41.0	41.0	41.0	30.26884064362856
50	62.1017	0.01	41.0	41.0	41.0	41.0	30.826493039455823
50	78.8046	0.01	41.0	41.0	41.0	41.0	32.07850275193846
50	100.0	0.01	41.0	41.0	41.0	41.0	33.84682442346888


==> data_backup/final_hepth_90.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm	err_ld2
90	0.1	0.904837	84.831117	0.001568	84.831117	84.832552	85.95254825640853
90	0.1269	0.880825	84.834793	4e-06	84.834793	84.837172	86.25922809496612
90	0.161	0.85127	84.83953	84.839536	84.83953	84.843503	86.64928811778012
90	0.2043	0.815188	84.845658	84.845666	84.845658	84.852371	87.14568198739768
90	0.2593	0.771596	84.853628	84.853638	84.853628	84.865143	87.77783903080632
90	0.329	0.719618	84.864059	84.864073	84.864059	84.884227	88.58356869248455
90	0.4175	0.65867	84.877829	84.877847	84.877829	84.914196	89.61155293587419
90	0.5298	0.588704	84.896199	84.896224	84.896199	84.964618	90.92460468215006
90	0.6723	0.510515	84.921038	84.921073	84.921038	85.058366	92.60390072597524
90	0.8532	0.426063	84.955202	84.955253	84.955202	85.261667	94.75439136944024
90	1.0826	0.338701	85.003222	85.003299	85.003222	85.831314	97.5114707690294
90	1.3738	0.253137	85.072597	85.07272	85.072597	88.383615	101.04858595927269
90	1.7433	0.174937	85.176379	85.176588	85.176379	115.535518	105.58438792879552
90	2.2122	0.109458	85.338639	85.339021	85.338639	232.894897	111.38553726169204
90	2.8072	0.060373	85.606884	85.607662	85.606884	235.999994	118.7561557260842
90	3.5622	0.028375	86.082641	86.084448	86.082641	236.0	127.99608899399134
90	4.5204	0.010885	87.003833	87.008823	87.003833	236.0	139.30005413694545
90	5.7362	0.01	88.989225	89.006309	88.989225	236.0	152.5740687720013
90	7.279	0.01	93.82539	93.900624	93.82539	236.0	167.2047798409492
90	9.2367	0.01	106.945274	107.357851	106.945274	236.0	181.96311661144347
90	11.721	0.01	141.391712	143.381716	141.391712	236.0	195.32362956351653
90	14.8735	0.01	197.223948	200.194397	197.223948	236.0	206.18362986111825
90	18.8739	0.01	229.261316	230.045452	229.261316	236.0	214.36781728992037
90	23.9503	0.01	235.444821	235.513822	235.444821	236.0	220.39623521952984
90	30.392	0.01	235.977758	235.980538	235.977758	236.0	224.89071173234663
90	38.5662	0.01	235.999627	235.999669	235.999627	236.0	228.2667319469112
90	48.939	0.01	235.999998	235.999998	235.999998	236.0	230.7677606367452
90	62.1017	0.01	236.0	236.0	236.0	236.0	232.5692069613609
90	78.8046	0.01	236.0	236.0	236.0	236.0	233.82598945073212
90	100.0	0.01	236.0	236.0	236.0	236.0	234.6797076315462


==> data_backup/final_hepth_99.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm	err_ld2
99	0.1	0.904837	84.825987	0.001568	84.825987	84.826866	85.5982062237527
99	0.1269	0.880825	84.82824	4e-06	84.82824	84.829697	85.81190204059477
99	0.161	0.85127	84.831142	84.831146	84.831142	84.833577	86.08543557989213
99	0.2043	0.815188	84.834898	84.834902	84.834898	84.839011	86.43637697618888
99	0.2593	0.771596	84.839781	84.839788	84.839781	84.846839	86.8879595276552
99	0.329	0.719618	84.846175	84.846183	84.846175	84.858538	87.4712138388872
99	0.4175	0.65867	84.854615	84.854627	84.854615	84.876913	88.22809026875146
99	0.5298	0.588704	84.865877	84.865893	84.865877	84.907839	89.21613283885748
99	0.6723	0.510515	84.881108	84.88113	84.881108	84.965381	90.51564864471938
99	0.8532	0.426063	84.902063	84.902094	84.902063	85.09034	92.24099131481007
99	1.0826	0.338701	84.931528	84.931575	84.931528	85.441759	94.5587922265492
99	1.3738	0.253137	84.97412	84.974196	84.97412	87.040037	97.718184240576
99	1.7433	0.174937	85.037888	85.038016	85.037888	106.943897	102.1020579885676
99	2.2122	0.109458	85.137712	85.137948	85.137712	391.645912	108.31526711510809
99	2.8072	0.060373	85.303078	85.303559	85.303078	408.999965	117.3356113457489
99	3.5622	0.028375	85.597405	85.598532	85.597405	409.0	130.75807059107464
99	4.5204	0.010885	86.171102	86.174256	86.171102	409.0	151.11195534107395
99	5.7362	0.01	87.424878	87.435994	87.424878	409.0	181.92354767243663
99	7.279	0.01	90.581726	90.634344	90.581726	409.0	226.1862375387152
99	9.2367	0.01	99.957216	100.313465	99.957216	409.0	280.9700435235828
99	11.721	0.01	132.122729	135.483458	132.122729	409.0	332.29264046116754
99	14.8735	0.01	231.68112	252.076878	231.68112	409.0	365.7979887014079
99	18.8739	0.01	363.496124	376.413981	363.496124	409.0	382.40330281156565
99	23.9503	0.01	404.871228	406.229873	404.871228	409.0	390.85451735605307
99	30.392	0.01	408.833134	408.888728	408.833134	409.0	396.3434138485395
99	38.5662	0.01	408.997197	408.998133	408.997197	409.0	400.3791435804736
99	48.939	0.01	408.999984	408.99999	408.999984	409.0	403.33949585879446
99	62.1017	0.01	409.0	409.0	409.0	409.0	405.4051202278544
99	78.8046	0.01	409.0	409.0	409.0	409.0	406.72004606929886
99	100.0	0.01	409.0	409.0	409.0	409.0	407.4539734389493


==> data_backup/final_income_50.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm	err_ld2
50	0.1	0.122456	5061.236007	0.093829	5061.236007	4942.907984	5030.24029693159
50	0.1269	0.069612	5057.433557	0.000223	5057.433557	4704.038465	5018.476456800456
50	0.161	0.033995	5052.54261	5052.536724	5052.54261	3352.964328	5003.708972641907
50	0.2043	0.01369	5046.228838	5046.221149	5046.228838	55.180863	4985.2235884434085
50	0.2593	0.01	5038.041115	5038.030994	5038.041115	1.179508	4962.166790437542
50	0.329	0.01	5027.362089	5027.348636	5027.362089	1.007799	4933.536403855836
50	0.4175	0.01	5013.33272	5013.314616	5013.33272	1.000092	4898.182790627585
50	0.5298	0.01	4994.734089	4994.709347	4994.734089	1.0	4854.827929766661
50	0.6723	0.01	4969.797305	4969.762825	4969.797305	1.0	4802.111409109286
50	0.8532	0.01	4935.889276	4935.840042	4935.889276	1.0	4738.672504474584
50	1.0826	0.01	4888.979106	4888.906656	4888.979106	1.0	4663.273695722647
50	1.3738	0.01	4822.709598	4822.598985	4822.709598	1.0	4574.959634613279
50	1.7433	0.01	4726.753742	4726.577288	4726.753742	1.0	4473.223027355299
50	2.2122	0.01	4583.909113	4583.613212	4583.909113	1.0	4358.114652849731
50	2.8072	0.01	4365.202291	4364.679955	4365.202291	1.0	4230.198701038322
50	3.5622	0.01	4023.085797	4022.126498	4023.085797	1.0	4090.246315013069
50	4.5204	0.01	3488.729719	3486.973204	3488.729719	1.0	3938.630022081311
50	5.7362	0.01	2700.487847	2697.595832	2700.487847	1.0	3774.5713295432415
50	7.279	0.01	1712.86068	1709.303751	1712.86068	1.0	3595.657850278709
50	9.2367	0.01	804.45748	801.814079	804.45748	1.0	3398.1727682505107
50	11.721	0.01	260.706417	259.629925	260.706417	1.0	3178.4756728342754
50	14.8735	0.01	56.841215	56.590473	56.841215	1.0	2934.9476232981388
50	18.8739	0.01	8.624499	8.589626	8.624499	1.0	2669.4774123607303
50	23.9503	0.01	1.603206	1.60044	1.603206	1.0	2387.7802367296067
50	30.392	0.01	1.024083	1.021887	1.024083	1.0	2098.65862098831
50	38.5662	0.01	1.000404	1.000523	1.000404	1.0	1812.6663744286973
50	48.939	0.01	1.000002	1.000001	1.000002	1.0	1540.4737833782233
50	62.1017	0.01	1.0	1.0	1.0	1.0	1291.2109133742913
50	78.8046	0.01	1.0	1.0	1.0	1.0	1071.1879966710176
50	100.0	0.01	1.0	1.0	1.0	1.0	883.2982826828288


==> data_backup/final_income_90.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm	err_ld2
90	0.1	0.904837	5074.933692	0.093829	5074.933692	0.008891	5030.444343584425
90	0.1269	0.880825	5074.920572	0.000223	5074.920572	0.460639	5018.735001295165
90	0.161	0.85127	5074.903666	5074.903646	5074.903666	5074.889485	5004.036443905776
90	0.2043	0.815188	5074.881794	5074.881768	5074.881794	5074.857836	4985.638161320133
90	0.2593	0.771596	5074.85335	5074.853314	5074.85335	5074.812259	4962.69131561008
90	0.329	0.719618	5074.816112	5074.816064	5074.816112	5074.744107	4934.199545135554
90	0.4175	0.65867	5074.766951	5074.766887	5074.766951	5074.637076	4899.020403573703
90	0.5298	0.588704	5074.701355	5074.701266	5074.701355	5074.456921	4855.884715135587
90	0.6723	0.510515	5074.612638	5074.612512	5074.612638	5074.121685	4803.442871020001
90	0.8532	0.426063	5074.490572	5074.490388	5074.490572	5073.393471	4740.347235356501
90	1.0826	0.338701	5074.318921	5074.318643	5074.318921	5071.344017	4665.375996840652
90	1.3738	0.253137	5074.070767	5074.070325	5074.070767	5061.994706	4577.59245980362
90	1.7433	0.174937	5073.699175	5073.698426	5073.699175	4941.395004	4476.511201699635
90	2.2122	0.109458	5073.117328	5073.115953	5073.117328	1598.077979	4362.208248893681
90	2.8072	0.060373	5072.153065	5072.150255	5072.153065	1299.000618	4235.276311715585
90	3.5622	0.028375	5070.435599	5070.42901	5070.435599	1299.0	4096.517674630726
90	4.5204	0.010885	5067.083452	5067.064967	5067.083452	1299.0	3946.33692072543
90	5.7362	0.01	5059.736823	5059.671294	5059.736823	1299.0	3783.985062733692
90	7.279	0.01	5041.111996	5040.79711	5041.111996	1299.0	3607.0708325360974
90	9.2367	0.01	4984.703589	4982.469756	4984.703589	1299.0	3411.8820579303947
90	11.721	0.01	4777.801939	4752.339162	4777.801939	1299.0	3194.7576688452914
90	14.8735	0.01	3969.19488	3650.879326	3969.19488	1299.0	2954.0260177250098
90	18.8739	0.01	2228.555169	1853.570589	2228.555169	1299.0	2691.4895372840483
90	23.9503	0.01	1393.971946	1347.2948	1393.971946	1299.0	2412.749264735967
90	30.392	0.01	1302.885204	1300.943935	1302.885204	1299.0	2126.4804708596657
90	38.5662	0.01	1299.065289	1299.032639	1299.065289	1299.0	1843.119561488428
90	48.939	0.01	1299.000365	1299.000182	1299.000365	1299.0	1573.2557904694809
90	62.1017	0.01	1299.000001	1299.0	1299.000001	1299.0	1325.99660436328
90	78.8046	0.01	1299.0	1299.0	1299.0	1299.0	1107.6980270838849
90	100.0	0.01	1299.0	1299.0	1299.0	1299.0	921.3610072054878


==> data_backup/final_income_99.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm	err_ld2
99	0.1	0.904837	5076.679842	0.093829	5076.679842	0.008891	5052.069438455193
99	0.1269	0.880825	5077.151451	0.000223	5077.151451	37.061225	5046.136751191768
99	0.161	0.85127	5077.759102	5077.759837	5077.759102	5078.268727	5038.745094689728
99	0.2043	0.815188	5078.54526	5078.546223	5078.54526	5079.406423	5029.581982189299
99	0.2593	0.771596	5079.567673	5079.568948	5079.567673	5081.045163	5018.296132556697
99	0.329	0.719618	5080.906161	5080.907867	5080.906161	5083.494318	5004.511182509094
99	0.4175	0.65867	5082.673203	5082.675517	5082.673203	5087.341442	4987.854509164993
99	0.5298	0.588704	5085.03099	5085.034189	5085.03099	5093.816918	4968.009194125552
99	0.6723	0.510515	5088.219847	5088.224372	5088.219847	5105.866683	4944.799256098297
99	0.8532	0.426063	5092.607385	5092.61398	5092.607385	5132.041615	4918.31918527971
99	1.0826	0.338701	5098.77722	5098.787205	5098.77722	5205.707291	4889.116443762663
99	1.3738	0.253137	5107.69688	5107.712759	5107.69688	5541.759312	4858.426665405666
99	1.7433	0.174937	5121.05339	5121.08029	5121.05339	9876.600084	4828.441915090543
99	2.2122	0.109458	5141.967316	5142.016759	5141.967316	130048.928493	4802.560732905684
99	2.8072	0.060373	5176.626812	5176.727834	5176.626812	140798.977763	4785.531255692229
99	3.5622	0.028375	5238.359495	5238.596345	5238.359495	140799.0	4783.379738556466
99	4.5204	0.010885	5358.849224	5359.513648	5358.849224	140799.0	4803.064132045914
99	5.7362	0.01	5622.916738	5625.272143	5622.916738	140799.0	4851.960151534873
99	7.279	0.01	6292.368329	6303.686588	6292.368329	140799.0	4937.572664777464
99	9.2367	0.01	8319.914471	8400.20747	8319.914471	140799.0	5068.120837920096
99	11.721	0.01	15756.796121	16672.03128	15756.796121	140799.0	5254.6049444849
99	14.8735	0.01	44821.402422	56262.950142	44821.402422	140799.0	5514.5583444121785
99	18.8739	0.01	107387.029744	120865.491336	107387.029744	140799.0	5877.475823358867
99	23.9503	0.01	137385.324346	139063.089679	137385.324346	140799.0	6392.855919047341
99	30.392	0.01	140659.350057	140729.127107	140659.350057	140799.0	7144.361609426224
99	38.5662	0.01	140796.653264	140797.826612	140796.653264	140799.0	8278.031643460321
99	48.939	0.01	140798.986877	140798.993438	140798.986877	140799.0	10061.427424336283
99	62.1017	0.01	140798.999982	140798.999991	140798.999982	140799.0	13011.995608122414
99	78.8046	0.01	140799.0	140799.0	140799.0	140799.0	18179.96385731756
99	100.0	0.01	140799.0	140799.0	140799.0	140799.0	27729.515825296665


==> data_backup/final_patent_50.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm	err_ld2
50	0.1	0.904837	6823.320838	0.126153	6823.320838	6823.323382	6855.107955356537
50	0.1269	0.880825	6823.327354	0.000299	6823.327354	6823.331570	6863.564619569757
50	0.161	0.85127	6823.33575	6823.33576	6823.33575	6823.342788	6874.235211678054
50	0.2043	0.815188	6823.346613	6823.346626	6823.346613	6823.358511	6887.678156301057
50	0.2593	0.771596	6823.360739	6823.360757	6823.360739	6823.381172	6904.579438942204
50	0.329	0.719618	6823.379233	6823.379257	6823.379233	6823.414992	6925.77312103453
50	0.4175	0.65867	6823.403647	6823.403679	6823.403647	6823.468142	6952.259053866489
50	0.5298	0.588704	6823.436222	6823.436266	6823.436222	6823.557598	6985.212183712352
50	0.6723	0.510515	6823.480278	6823.48034	6823.480278	6823.724038	7025.973773111926
50	0.8532	0.426063	6823.54089	6823.540981	6823.54089	6824.085484	7076.008789470831
50	1.0826	0.338701	6823.626117	6823.626255	6823.626117	6825.101971	7136.80547352219
50	1.3738	0.253137	6823.749316	6823.749535	6823.749316	6829.725019	7209.683887782126
50	1.7433	0.174937	6823.933766	6823.934138	6823.933766	6887.297291	7295.474823197046
50	2.2122	0.109458	6824.22251	6824.223192	6824.22251	7710.802989	7394.041007171002
50	2.8072	0.060373	6824.700833	6824.702226	6824.700833	7760.999902	7503.662589219902
50	3.5622	0.028375	6825.552178	6825.55544	6825.552178	7761.0	7620.428320114945
50	4.5204	0.010885	6827.211607	6827.22073	6827.211607	7761.0	7737.964186151345
50	5.7362	0.01	6830.838179	6830.870331	6830.838179	7761.0	7847.981668808383
50	7.279	0.01	6839.969419	6840.121614	6839.969419	7761.0	7941.94876089253
50	9.2367	0.01	6867.088191	6868.118648	6867.088191	7761.0	8013.418304199335
50	11.721	0.01	6960.127515	6969.848483	6960.127515	7761.0	8059.6043932565535
50	14.8735	0.01	7248.101953	7307.097047	7248.101953	7761.0	8080.993771661244
50	18.8739	0.01	7629.379221	7666.744355	7629.379221	7761.0	8079.673768488677
50	23.9503	0.01	7749.057454	7752.987357	7749.057454	7761.0	8058.516123934007
50	30.392	0.01	7760.517338	7760.678143	7760.517338	7761.0	8021.938055989385
50	38.5662	0.01	7760.991893	7760.994718	7760.991893	7761.0	7976.475664828995
50	48.939	0.01	7760.999955	7760.999971	7760.999955	7761.0	7929.572503103545
50	62.1017	0.01	7761.0	7761.0	7761.0	7761.0	7887.27083710489
50	78.8046	0.01	7761.0	7761.0	7761.0	7761.0	7852.670051325338
50	100.0	0.01	7761.0	7761.0	7761.0	7761.0	7826.108699380598


==> data_backup/final_patent_90.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm	err_ld2
90	0.1	0.904837	6823.396316	0.126153	6823.396316	6823.407041	6884.5806232102295
90	0.1269	0.880825	6823.423784	0.000299	6823.423784	6823.423788	6901.025503753897
90	0.161	0.85127	6823.459176	6823.459219	6823.459176	6823.488855	6921.867999492462
90	0.2043	0.815188	6823.504965	6823.505021	6823.504965	6823.555121	6948.273037368421
90	0.2593	0.771596	6823.564513	6823.564587	6823.564513	6823.650583	6981.705548768883
90	0.329	0.719618	6823.642469	6823.642568	6823.642469	6823.793203	7024.000574199448
90	0.4175	0.65867	6823.745382	6823.745517	6823.745382	6824.017249	7077.443310687341
90	0.5298	0.588704	6823.882696	6823.882882	6823.882696	6824.394334	7144.853985780022
90	0.6723	0.510515	6824.068403	6824.068666	6824.068403	6825.095929	7229.664251917698
90	0.8532	0.426063	6824.323902	6824.324286	6824.323902	6826.619531	7335.955841673104
90	1.0826	0.338701	6824.683162	6824.683743	6824.683162	6830.904337	7468.402958564447
90	1.3738	0.253137	6825.202482	6825.203406	6825.202482	6850.391891	7632.010516663876
90	1.7433	0.174937	6825.979996	6825.981561	6825.979996	7093.076581	7831.468751561417
90	2.2122	0.109458	6827.197138	6827.200014	6827.197138	10564.404288	8069.873707998115
90	2.8072	0.060373	6829.213415	6829.219286	6829.213415	10775.999573	8346.589115993844
90	3.5622	0.028375	6832.802097	6832.815843	6832.802097	10776.0	8654.386230365162
90	4.5204	0.010885	6839.797095	6839.835553	6839.797095	10776.0	8977.021580472707
90	5.7362	0.01	6855.0842	6855.219734	6855.0842	10776.0	9289.944995719425
90	7.279	0.01	6893.575162	6894.216713	6893.575162	10776.0	9567.044003251574
90	9.2367	0.01	7007.889058	7012.232752	7007.889058	10776.0	9792.17095227457
90	11.721	0.01	7400.078189	7441.055036	7400.078189	10776.0	9967.127343784883
90	14.8735	0.01	8613.978283	8862.660602	8613.978283	10776.0	10107.6768439605
90	18.8739	0.01	10221.17827	10378.683705	10221.17827	10776.0	10230.647397938375
90	23.9503	0.01	10725.658526	10742.224264	10725.658526	10776.0	10344.303930995811
90	30.392	0.01	10773.965434	10774.643274	10773.965434	10776.0	10448.339078640583
90	38.5662	0.01	10775.965828	10775.977341	10775.965828	10776.0	10538.914522375468
90	48.939	0.01	10775.999809	10775.999874	10775.999809	10776.0	10612.666072648044
90	62.1017	0.01	10776.0	10776.0	10776.0	10776.0	10668.41132535568
90	78.8046	0.01	10776.0	10776.0	10776.0	10776.0	10707.498305085031
90	100.0	0.01	10776.0	10776.0	10776.0	10776.0	10733.297340354233


==> data_backup/final_patent_99.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm	err_ld2
99	0.1	0.904837	6823.472895	0.126153	6823.472895	6823.491921	6870.259127923242
99	0.1269	0.880825	6823.521621	0.000299	6823.521621	6823.553146	6882.942370950499
99	0.161	0.85127	6823.584404	6823.58448	6823.584404	6823.637054	6899.068208954336
99	0.2043	0.815188	6823.665628	6823.665727	6823.665628	6823.754601	6919.580969805884
99	0.2593	0.771596	6823.77126	6823.771392	6823.77126	6823.923925	6945.689457152863
99	0.329	0.719618	6823.909546	6823.909722	6823.909546	6824.176934	6978.943682754168
99	0.4175	0.65867	6824.092104	6824.092343	6824.092104	6824.574369	7021.334775538917
99	0.5298	0.588704	6824.335685	6824.336016	6824.335685	6825.24328	7075.424872969131
99	0.6723	0.510515	6824.665111	6824.665578	6824.665111	6826.487841	7144.514872943033
99	0.8532	0.426063	6825.118341	6825.119022	6825.118341	6829.190559	7232.857556924841
99	1.0826	0.338701	6825.755632	6825.756663	6825.755632	6836.79138	7345.918917303201
99	1.3738	0.253137	6826.676854	6826.678494	6826.676854	6871.360369	7490.674904644763
99	1.7433	0.174937	6828.056087	6828.058864	6828.056087	7301.858952	7675.889999366886
99	2.2122	0.109458	6830.215177	6830.220278	6830.215177	13459.650184	7912.230361772579
99	2.8072	0.060373	6833.791853	6833.802267	6833.791853	13834.999239	8211.87433681543
99	3.5622	0.028375	6840.157819	6840.182203	6840.157819	13835.0	8586.964837991938
99	4.5204	0.010885	6852.566252	6852.634472	6852.566252	13835.0	9045.92111081181
99	5.7362	0.01	6879.684061	6879.924484	6879.684061	13835.0	9586.943887311245
99	7.279	0.01	6947.963211	6949.10126	6947.963211	13835.0	10190.538803878262
99	9.2367	0.01	7150.744731	7158.450013	7150.744731	13835.0	10818.141136129949
99	11.721	0.01	7846.44937	7919.138235	7846.44937	13835.0	11425.10454628594
99	14.8735	0.01	9999.787801	10440.925581	9999.787801	13835.0	11980.780181504411
99	18.8739	0.01	12850.801252	13130.20028	12850.801252	13835.0	12471.099170244344
99	23.9503	0.01	13745.699216	13775.085192	13745.699216	13835.0	12882.792338065852
99	30.392	0.01	13831.390882	13832.593302	13831.390882	13835.0	13201.782136168193
99	38.5662	0.01	13834.939382	13834.95971	13834.939382	13835.0	13428.399358483208
99	48.939	0.01	13834.999661	13834.999775	13834.999661	13835.0	13579.86153859453
99	62.1017	0.01	13835.0	13835.0	13835.0	13835.0	13678.363544781518
99	78.8046	0.01	13835.0	13835.0	13835.0	13835.0	13741.928253255835
99	100.0	0.01	13835.0	13835.0	13835.0	13835.0	13782.679853856016


==> data_backup/hepth_50.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm
50	0.0316	0.853753	0.997024	0.997024	0.997024	0.997016
50	0.0364	0.833558	0.997017	0.997017	0.997017	0.997006
50	0.0419	0.810898	0.997008	0.997008	0.997008	0.996994
50	0.0483	0.785568	0.996999	0.996999	0.996999	0.996979
50	0.0556	0.757383	0.996988	0.996988	0.996988	0.996961
50	0.0640	0.726180	0.996975	0.996975	0.996975	0.996939
50	0.0737	0.691842	0.996961	0.996961	0.996961	0.996911
50	0.0848	0.654312	0.996944	0.996944	0.996944	0.996875
50	0.0977	0.613614	0.996924	0.996924	0.996924	0.996828
50	0.1125	0.569880	0.996901	0.996901	0.996901	0.996767
50	0.1295	0.523372	0.996875	0.996875	0.996875	0.996686
50	0.1491	0.474504	0.996844	0.996844	0.996844	0.996573
50	0.1717	0.423861	0.996809	0.996809	0.996809	0.996415
50	0.1977	0.372209	0.996767	0.996767	0.996767	0.996182
50	0.2276	0.320484	0.996718	0.996718	0.996718	0.995826
50	0.2620	0.269766	0.996662	0.996661	0.996662	0.995246
50	0.3017	0.221229	0.996595	0.996595	0.996595	0.994221
50	0.3474	0.176057	0.996517	0.996516	0.996517	0.992178
50	0.4000	0.135347	0.996424	0.996424	0.996424	0.987276
50	0.4605	0.099990	0.996314	0.996314	0.996314	0.971387
50	0.5303	0.070559	0.996184	0.996184	0.996184	0.887269
50	0.6105	0.047231	0.996029	0.996028	0.996029	0.334427
50	0.7030	0.029752	0.995842	0.995841	0.995842	0.002320
50	0.8094	0.017475	0.995615	0.995615	0.995615	0.000000
50	0.9319	0.009469	0.995339	0.995339	0.995339	-0.000000
50	1.0730	0.006738	0.995001	0.995000	0.995001	-0.000000
50	1.2355	0.006738	0.994580	0.994579	0.994580	-0.000000
50	1.4225	0.006738	0.994052	0.994050	0.994052	-0.000000
50	1.6379	0.006738	0.993380	0.993378	0.993380	-0.000000
50	1.8859	0.006738	0.992512	0.992510	0.992512	-0.000000
50	2.1714	0.006738	0.991373	0.991369	0.991373	-0.000000
50	2.5001	0.006738	0.989848	0.989842	0.989848	-0.000000
50	2.8786	0.006738	0.987759	0.987749	0.987759	-0.000000
50	3.3144	0.006738	0.984823	0.984808	0.984823	-0.000000
50	3.8162	0.006738	0.980580	0.980553	0.980580	-0.000000
50	4.3940	0.006738	0.974243	0.974195	0.974243	-0.000000
50	5.0592	0.006738	0.964440	0.964346	0.964440	-0.000000
50	5.8251	0.006738	0.948698	0.948500	0.948698	-0.000000
50	6.7070	0.006738	0.922471	0.922020	0.922471	-0.000000
50	7.7224	0.006738	0.877471	0.876379	0.877471	-0.000000
50	8.8916	0.006738	0.799653	0.796946	0.799653	-0.000000
50	10.2377	0.006738	0.670634	0.664436	0.670634	-0.000000
50	11.7877	0.006738	0.484026	0.473116	0.484026	-0.000000
50	13.5723	0.006738	0.277636	0.265724	0.277636	-0.000000
50	15.6271	0.006738	0.120935	0.113511	0.120935	-0.000000
50	17.9929	0.006738	0.040444	0.037547	0.040444	-0.000000
50	20.7170	0.006738	0.010681	0.009874	0.010681	-0.000000
50	23.8534	0.006738	0.002245	0.002073	0.002245	-0.000000
50	27.4647	0.006738	0.000370	0.000341	0.000370	-0.000000
50	31.6228	0.006738	0.000046	0.000043	0.000046	-0.000000


==> data_backup/hepth_90.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm
90	0.0316	0.968872	0.998264	0.998264	0.998264	0.998263
90	0.0364	0.964245	0.998260	0.998260	0.998260	0.998258
90	0.0419	0.958944	0.998255	0.998255	0.998255	0.998253
90	0.0483	0.952877	0.998249	0.998249	0.998249	0.998247
90	0.0556	0.945939	0.998243	0.998243	0.998243	0.998240
90	0.0640	0.938013	0.998236	0.998236	0.998236	0.998232
90	0.0737	0.928969	0.998227	0.998227	0.998227	0.998222
90	0.0848	0.918665	0.998217	0.998217	0.998217	0.998210
90	0.0977	0.906941	0.998206	0.998206	0.998206	0.998197
90	0.1125	0.893628	0.998192	0.998192	0.998192	0.998180
90	0.1295	0.878541	0.998177	0.998177	0.998177	0.998161
90	0.1491	0.861485	0.998159	0.998159	0.998159	0.998137
90	0.1717	0.842257	0.998138	0.998138	0.998138	0.998108
90	0.1977	0.820649	0.998114	0.998114	0.998114	0.998073
90	0.2276	0.796455	0.998085	0.998085	0.998085	0.998029
90	0.2620	0.769480	0.998052	0.998052	0.998052	0.997974
90	0.3017	0.739551	0.998013	0.998013	0.998013	0.997905
90	0.3474	0.706530	0.997967	0.997967	0.997967	0.997816
90	0.4000	0.670332	0.997913	0.997913	0.997913	0.997698
90	0.4605	0.630944	0.997849	0.997849	0.997849	0.997540
90	0.5303	0.588451	0.997773	0.997773	0.997773	0.997321
90	0.6105	0.543057	0.997682	0.997682	0.997682	0.997005
90	0.7030	0.495111	0.997573	0.997573	0.997573	0.996529
90	0.8094	0.445125	0.997441	0.997440	0.997441	0.995767
90	0.9319	0.393789	0.997279	0.997279	0.997279	0.994438
90	1.0730	0.341970	0.997081	0.997081	0.997081	0.991840
90	1.2355	0.290694	0.996835	0.996834	0.996835	0.985843
90	1.4225	0.241103	0.996526	0.996525	0.996526	0.968194
90	1.6379	0.194389	0.996132	0.996131	0.996132	0.894951
90	1.8859	0.151698	0.995624	0.995622	0.995624	0.521494
90	2.1714	0.114021	0.994956	0.994953	0.994956	0.036223
90	2.5001	0.082076	0.994060	0.994056	0.994060	0.000124
90	2.8786	0.056213	0.992831	0.992826	0.992831	0.000000
90	3.3144	0.036355	0.991101	0.991092	0.991101	-0.000000
90	3.8162	0.022011	0.988593	0.988577	0.988593	-0.000000
90	4.3940	0.012352	0.984830	0.984801	0.984830	-0.000000
90	5.0592	0.006738	0.978970	0.978913	0.978970	-0.000000
90	5.8251	0.006738	0.969456	0.969333	0.969456	-0.000000
90	6.7070	0.006738	0.953320	0.953030	0.953320	-0.000000
90	7.7224	0.006738	0.924765	0.924019	0.924765	-0.000000
90	8.8916	0.006738	0.872623	0.870563	0.872623	-0.000000
90	10.2377	0.006738	0.777521	0.771811	0.777521	-0.000000
90	11.7877	0.006738	0.616874	0.603355	0.616874	-0.000000
90	13.5723	0.006738	0.397475	0.376646	0.397475	-0.000000
90	15.6271	0.006738	0.191021	0.174116	0.191021	-0.000000
90	17.9929	0.006738	0.067463	0.059912	0.067463	-0.000000
90	20.7170	0.006738	0.018193	0.015983	0.018193	-0.000000
90	23.8534	0.006738	0.003847	0.003369	0.003847	-0.000000
90	27.4647	0.006738	0.000634	0.000555	0.000634	-0.000000
90	31.6228	0.006738	0.000079	0.000069	0.000079	-0.000000


==> data_backup/hepth_99.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm
99	0.0316	0.968872	0.999504	0.999504	0.999504	0.999504
99	0.0364	0.964245	0.999503	0.999503	0.999503	0.999502
99	0.0419	0.958944	0.999501	0.999501	0.999501	0.999501
99	0.0483	0.952877	0.999500	0.999500	0.999500	0.999499
99	0.0556	0.945939	0.999498	0.999498	0.999498	0.999497
99	0.0640	0.938013	0.999496	0.999496	0.999496	0.999495
99	0.0737	0.928969	0.999493	0.999493	0.999493	0.999492
99	0.0848	0.918665	0.999491	0.999491	0.999491	0.999489
99	0.0977	0.906941	0.999487	0.999487	0.999487	0.999485
99	0.1125	0.893628	0.999483	0.999483	0.999483	0.999480
99	0.1295	0.878541	0.999479	0.999479	0.999479	0.999474
99	0.1491	0.861485	0.999474	0.999474	0.999474	0.999468
99	0.1717	0.842257	0.999468	0.999468	0.999468	0.999459
99	0.1977	0.820649	0.999461	0.999461	0.999461	0.999449
99	0.2276	0.796455	0.999453	0.999453	0.999453	0.999437
99	0.2620	0.769480	0.999443	0.999443	0.999443	0.999421
99	0.3017	0.739551	0.999432	0.999432	0.999432	0.999401
99	0.3474	0.706530	0.999419	0.999419	0.999419	0.999376
99	0.4000	0.670332	0.999404	0.999404	0.999404	0.999342
99	0.4605	0.630944	0.999385	0.999385	0.999385	0.999297
99	0.5303	0.588451	0.999364	0.999364	0.999364	0.999234
99	0.6105	0.543057	0.999338	0.999337	0.999338	0.999144
99	0.7030	0.495111	0.999306	0.999306	0.999306	0.999007
99	0.8094	0.445125	0.999268	0.999268	0.999268	0.998788
99	0.9319	0.393789	0.999222	0.999222	0.999222	0.998407
99	1.0730	0.341970	0.999165	0.999165	0.999165	0.997658
99	1.2355	0.290694	0.999095	0.999095	0.999095	0.995919
99	1.4225	0.241103	0.999006	0.999006	0.999006	0.990712
99	1.6379	0.194389	0.998893	0.998893	0.998893	0.967551
99	1.8859	0.151698	0.998747	0.998747	0.998747	0.785373
99	2.1714	0.114021	0.998555	0.998555	0.998555	0.092880
99	2.5001	0.082076	0.998298	0.998297	0.998298	0.000331
99	2.8786	0.056213	0.997944	0.997942	0.997944	0.000000
99	3.3144	0.036355	0.997444	0.997442	0.997444	-0.000000
99	3.8162	0.022011	0.996718	0.996713	0.996718	-0.000000
99	4.3940	0.012352	0.995624	0.995615	0.995624	-0.000000
99	5.0592	0.006738	0.993907	0.993890	0.993907	-0.000000
99	5.8251	0.006738	0.991089	0.991052	0.991089	-0.000000
99	6.7070	0.006738	0.986219	0.986128	0.986219	-0.000000
99	7.7224	0.006738	0.977311	0.977059	0.977311	-0.000000
99	8.8916	0.006738	0.960011	0.959222	0.960011	-0.000000
99	10.2377	0.006738	0.924510	0.921697	0.924510	-0.000000
99	11.7877	0.006738	0.849449	0.838504	0.849449	-0.000000
99	13.5723	0.006738	0.698041	0.660106	0.698041	-0.000000
99	15.6271	0.006738	0.452790	0.382202	0.452790	-0.000000
99	17.9929	0.006738	0.202242	0.149591	0.202242	-0.000000
99	20.7170	0.006738	0.060976	0.041921	0.060976	-0.000000
99	23.8534	0.006738	0.013353	0.008962	0.013353	-0.000000
99	27.4647	0.006738	0.002220	0.001481	0.002220	-0.000000
99	31.6228	0.006738	0.000278	0.000185	0.000278	-0.000000


==> data_backup/income_50.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm
50	0.0316	0.514748	0.946223	0.946222	0.946223	0.945459
50	0.0364	0.465512	0.946101	0.946100	0.946101	0.945024
50	0.0419	0.414627	0.945960	0.945960	0.945960	0.944426
50	0.0483	0.362888	0.945797	0.945797	0.945797	0.943583
50	0.0556	0.311261	0.945610	0.945609	0.945610	0.942358
50	0.0640	0.260847	0.945393	0.945393	0.945393	0.940517
50	0.0737	0.212828	0.945142	0.945142	0.945142	0.937631
50	0.0848	0.168382	0.944853	0.944852	0.944853	0.932859
50	0.0977	0.128576	0.944517	0.944516	0.944517	0.924385
50	0.1125	0.094252	0.944128	0.944127	0.944128	0.907763
50	0.1295	0.065918	0.943677	0.943677	0.943677	0.869986
50	0.1491	0.043672	0.943154	0.943153	0.943154	0.764146
50	0.1717	0.027186	0.942546	0.942545	0.942546	0.431329
50	0.1977	0.015751	0.941838	0.941837	0.941838	0.032435
50	0.2276	0.008402	0.941013	0.941012	0.941013	0.000023
50	0.2620	0.006738	0.940050	0.940048	0.940050	0.000000
50	0.3017	0.006738	0.938922	0.938920	0.938922	0.000000
50	0.3474	0.006738	0.937599	0.937596	0.937599	-0.000000
50	0.4000	0.006738	0.936043	0.936039	0.936043	-0.000000
50	0.4605	0.006738	0.934206	0.934202	0.934206	-0.000000
50	0.5303	0.006738	0.932030	0.932026	0.932030	-0.000000
50	0.6105	0.006738	0.929443	0.929437	0.929443	-0.000000
50	0.7030	0.006738	0.926351	0.926345	0.926351	-0.000000
50	0.8094	0.006738	0.922638	0.922629	0.922638	-0.000000
50	0.9319	0.006738	0.918149	0.918139	0.918149	-0.000000
50	1.0730	0.006738	0.912689	0.912676	0.912689	-0.000000
50	1.2355	0.006738	0.905996	0.905979	0.905996	-0.000000
50	1.4225	0.006738	0.897722	0.897700	0.897722	-0.000000
50	1.6379	0.006738	0.887403	0.887374	0.887403	-0.000000
50	1.8859	0.006738	0.874407	0.874369	0.874407	-0.000000
50	2.1714	0.006738	0.857875	0.857822	0.857875	-0.000000
50	2.5001	0.006738	0.836632	0.836559	0.836632	-0.000000
50	2.8786	0.006738	0.809093	0.808989	0.809093	-0.000000
50	3.3144	0.006738	0.773157	0.773008	0.773157	-0.000000
50	3.8162	0.006738	0.726180	0.725966	0.726180	-0.000000
50	4.3940	0.006738	0.665177	0.664871	0.665177	-0.000000
50	5.0592	0.006738	0.587548	0.587123	0.587548	-0.000000
50	5.8251	0.006738	0.492717	0.492164	0.492717	-0.000000
50	6.7070	0.006738	0.384597	0.383949	0.384597	-0.000000
50	7.7224	0.006738	0.273331	0.272680	0.273331	-0.000000
50	8.8916	0.006738	0.173308	0.172770	0.173308	-0.000000
50	10.2377	0.006738	0.096613	0.096253	0.096613	-0.000000
50	11.7877	0.006738	0.046958	0.046763	0.046958	-0.000000
50	13.5723	0.006738	0.019788	0.019701	0.019788	-0.000000
50	15.6271	0.006738	0.007174	0.007142	0.007174	-0.000000
50	17.9929	0.006738	0.002209	0.002199	0.002209	-0.000000
50	20.7170	0.006738	0.000567	0.000564	0.000567	-0.000000
50	23.8534	0.006738	0.000118	0.000118	0.000118	-0.000000
50	27.4647	0.006738	0.000019	0.000019	0.000019	-0.000000
50	31.6228	0.006738	0.000002	0.000002	0.000002	-0.000000


==> data_backup/income_90.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm
90	0.0316	0.968872	0.999752	0.999752	0.999752	0.999752
90	0.0364	0.964245	0.999751	0.999751	0.999751	0.999751
90	0.0419	0.958944	0.999751	0.999751	0.999751	0.999750
90	0.0483	0.952877	0.999750	0.999750	0.999750	0.999750
90	0.0556	0.945939	0.999749	0.999749	0.999749	0.999749
90	0.0640	0.938013	0.999748	0.999748	0.999748	0.999747
90	0.0737	0.928969	0.999747	0.999747	0.999747	0.999746
90	0.0848	0.918665	0.999745	0.999745	0.999745	0.999744
90	0.0977	0.906941	0.999744	0.999744	0.999744	0.999742
90	0.1125	0.893628	0.999742	0.999742	0.999742	0.999740
90	0.1295	0.878541	0.999740	0.999740	0.999740	0.999737
90	0.1491	0.861485	0.999737	0.999737	0.999737	0.999734
90	0.1717	0.842257	0.999734	0.999734	0.999734	0.999730
90	0.1977	0.820649	0.999731	0.999730	0.999731	0.999725
90	0.2276	0.796455	0.999726	0.999726	0.999726	0.999718
90	0.2620	0.769480	0.999722	0.999722	0.999722	0.999711
90	0.3017	0.739551	0.999716	0.999716	0.999716	0.999701
90	0.3474	0.706530	0.999710	0.999710	0.999710	0.999688
90	0.4000	0.670332	0.999702	0.999702	0.999702	0.999671
90	0.4605	0.630944	0.999693	0.999693	0.999693	0.999648
90	0.5303	0.588451	0.999682	0.999682	0.999682	0.999617
90	0.6105	0.543057	0.999669	0.999669	0.999669	0.999572
90	0.7030	0.495111	0.999653	0.999653	0.999653	0.999503
90	0.8094	0.445125	0.999634	0.999634	0.999634	0.999394
90	0.9319	0.393789	0.999611	0.999611	0.999611	0.999203
90	1.0730	0.341970	0.999583	0.999583	0.999583	0.998828
90	1.2355	0.290694	0.999547	0.999547	0.999547	0.997956
90	1.4225	0.241103	0.999503	0.999503	0.999503	0.995335
90	1.6379	0.194389	0.999446	0.999446	0.999446	0.983507
90	1.8859	0.151698	0.999373	0.999373	0.999373	0.877812
90	2.1714	0.114021	0.999277	0.999277	0.999277	0.136022
90	2.5001	0.082076	0.999148	0.999148	0.999148	0.000497
90	2.8786	0.056213	0.998971	0.998970	0.998971	0.000000
90	3.3144	0.036355	0.998721	0.998720	0.998721	-0.000000
90	3.8162	0.022011	0.998357	0.998354	0.998357	-0.000000
90	4.3940	0.012352	0.997808	0.997803	0.997808	-0.000000
90	5.0592	0.006738	0.996945	0.996936	0.996945	-0.000000
90	5.8251	0.006738	0.995526	0.995507	0.995526	-0.000000
90	6.7070	0.006738	0.993064	0.993017	0.993064	-0.000000
90	7.7224	0.006738	0.988528	0.988398	0.988528	-0.000000
90	8.8916	0.006738	0.979602	0.979183	0.979602	-0.000000
90	10.2377	0.006738	0.960784	0.959193	0.960784	-0.000000
90	11.7877	0.006738	0.918615	0.911428	0.918615	-0.000000
90	13.5723	0.006738	0.822208	0.785928	0.822208	-0.000000
90	15.6271	0.006738	0.623396	0.511323	0.623396	-0.000000
90	17.9929	0.006738	0.336497	0.215643	0.336497	-0.000000
90	20.7170	0.006738	0.114968	0.062229	0.114968	-0.000000
90	23.8534	0.006738	0.026360	0.013415	0.026360	-0.000000
90	27.4647	0.006738	0.004430	0.002222	0.004430	-0.000000
90	31.6228	0.006738	0.000556	0.000278	0.000556	-0.000000


==> data_backup/income_99.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm
99	0.0316	0.968872	0.999752	0.999752	0.999752	0.999752
99	0.0364	0.964245	0.999751	0.999751	0.999751	0.999751
99	0.0419	0.958944	0.999751	0.999751	0.999751	0.999750
99	0.0483	0.952877	0.999750	0.999750	0.999750	0.999750
99	0.0556	0.945939	0.999749	0.999749	0.999749	0.999749
99	0.0640	0.938013	0.999748	0.999748	0.999748	0.999747
99	0.0737	0.928969	0.999747	0.999747	0.999747	0.999746
99	0.0848	0.918665	0.999745	0.999745	0.999745	0.999744
99	0.0977	0.906941	0.999744	0.999744	0.999744	0.999742
99	0.1125	0.893628	0.999742	0.999742	0.999742	0.999740
99	0.1295	0.878541	0.999740	0.999740	0.999740	0.999737
99	0.1491	0.861485	0.999737	0.999737	0.999737	0.999734
99	0.1717	0.842257	0.999734	0.999734	0.999734	0.999730
99	0.1977	0.820649	0.999731	0.999730	0.999731	0.999725
99	0.2276	0.796455	0.999726	0.999726	0.999726	0.999718
99	0.2620	0.769480	0.999722	0.999722	0.999722	0.999711
99	0.3017	0.739551	0.999716	0.999716	0.999716	0.999701
99	0.3474	0.706530	0.999710	0.999710	0.999710	0.999688
99	0.4000	0.670332	0.999702	0.999702	0.999702	0.999671
99	0.4605	0.630944	0.999693	0.999693	0.999693	0.999648
99	0.5303	0.588451	0.999682	0.999682	0.999682	0.999617
99	0.6105	0.543057	0.999669	0.999669	0.999669	0.999572
99	0.7030	0.495111	0.999653	0.999653	0.999653	0.999503
99	0.8094	0.445125	0.999634	0.999634	0.999634	0.999394
99	0.9319	0.393789	0.999611	0.999611	0.999611	0.999203
99	1.0730	0.341970	0.999583	0.999583	0.999583	0.998828
99	1.2355	0.290694	0.999547	0.999547	0.999547	0.997956
99	1.4225	0.241103	0.999503	0.999503	0.999503	0.995335
99	1.6379	0.194389	0.999446	0.999446	0.999446	0.983507
99	1.8859	0.151698	0.999373	0.999373	0.999373	0.877812
99	2.1714	0.114021	0.999277	0.999277	0.999277	0.136022
99	2.5001	0.082076	0.999148	0.999148	0.999148	0.000497
99	2.8786	0.056213	0.998971	0.998970	0.998971	0.000000
99	3.3144	0.036355	0.998721	0.998720	0.998721	-0.000000
99	3.8162	0.022011	0.998357	0.998354	0.998357	-0.000000
99	4.3940	0.012352	0.997808	0.997803	0.997808	-0.000000
99	5.0592	0.006738	0.996945	0.996936	0.996945	-0.000000
99	5.8251	0.006738	0.995526	0.995507	0.995526	-0.000000
99	6.7070	0.006738	0.993064	0.993017	0.993064	-0.000000
99	7.7224	0.006738	0.988528	0.988398	0.988528	-0.000000
99	8.8916	0.006738	0.979602	0.979183	0.979602	-0.000000
99	10.2377	0.006738	0.960784	0.959193	0.960784	-0.000000
99	11.7877	0.006738	0.918615	0.911428	0.918615	-0.000000
99	13.5723	0.006738	0.822208	0.785928	0.822208	-0.000000
99	15.6271	0.006738	0.623396	0.511323	0.623396	-0.000000
99	17.9929	0.006738	0.336497	0.215643	0.336497	-0.000000
99	20.7170	0.006738	0.114968	0.062229	0.114968	-0.000000
99	23.8534	0.006738	0.026360	0.013415	0.026360	-0.000000
99	27.4647	0.006738	0.004430	0.002222	0.004430	-0.000000
99	31.6228	0.006738	0.000556	0.000278	0.000556	-0.000000


==> data_backup/patent_50.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm
50	0.0316	0.968872	0.999504	0.999504	0.999504	0.999504
50	0.0364	0.964245	0.999503	0.999503	0.999503	0.999502
50	0.0419	0.958944	0.999501	0.999501	0.999501	0.999501
50	0.0483	0.952877	0.999500	0.999500	0.999500	0.999499
50	0.0556	0.945939	0.999498	0.999498	0.999498	0.999497
50	0.0640	0.938013	0.999496	0.999496	0.999496	0.999495
50	0.0737	0.928969	0.999493	0.999493	0.999493	0.999492
50	0.0848	0.918665	0.999491	0.999491	0.999491	0.999489
50	0.0977	0.906941	0.999487	0.999487	0.999487	0.999485
50	0.1125	0.893628	0.999483	0.999483	0.999483	0.999480
50	0.1295	0.878541	0.999479	0.999479	0.999479	0.999474
50	0.1491	0.861485	0.999474	0.999474	0.999474	0.999468
50	0.1717	0.842257	0.999468	0.999468	0.999468	0.999459
50	0.1977	0.820649	0.999461	0.999461	0.999461	0.999449
50	0.2276	0.796455	0.999453	0.999453	0.999453	0.999437
50	0.2620	0.769480	0.999443	0.999443	0.999443	0.999421
50	0.3017	0.739551	0.999432	0.999432	0.999432	0.999401
50	0.3474	0.706530	0.999419	0.999419	0.999419	0.999376
50	0.4000	0.670332	0.999404	0.999404	0.999404	0.999342
50	0.4605	0.630944	0.999385	0.999385	0.999385	0.999297
50	0.5303	0.588451	0.999364	0.999364	0.999364	0.999234
50	0.6105	0.543057	0.999338	0.999337	0.999338	0.999144
50	0.7030	0.495111	0.999306	0.999306	0.999306	0.999007
50	0.8094	0.445125	0.999268	0.999268	0.999268	0.998788
50	0.9319	0.393789	0.999222	0.999222	0.999222	0.998407
50	1.0730	0.341970	0.999165	0.999165	0.999165	0.997658
50	1.2355	0.290694	0.999095	0.999095	0.999095	0.995919
50	1.4225	0.241103	0.999006	0.999006	0.999006	0.990712
50	1.6379	0.194389	0.998893	0.998893	0.998893	0.967551
50	1.8859	0.151698	0.998747	0.998747	0.998747	0.785373
50	2.1714	0.114021	0.998555	0.998555	0.998555	0.092880
50	2.5001	0.082076	0.998298	0.998297	0.998298	0.000331
50	2.8786	0.056213	0.997944	0.997942	0.997944	0.000000
50	3.3144	0.036355	0.997444	0.997442	0.997444	-0.000000
50	3.8162	0.022011	0.996718	0.996713	0.996718	-0.000000
50	4.3940	0.012352	0.995624	0.995615	0.995624	-0.000000
50	5.0592	0.006738	0.993907	0.993890	0.993907	-0.000000
50	5.8251	0.006738	0.991089	0.991052	0.991089	-0.000000
50	6.7070	0.006738	0.986219	0.986128	0.986219	-0.000000
50	7.7224	0.006738	0.977311	0.977059	0.977311	-0.000000
50	8.8916	0.006738	0.960011	0.959222	0.960011	-0.000000
50	10.2377	0.006738	0.924510	0.921697	0.924510	-0.000000
50	11.7877	0.006738	0.849449	0.838504	0.849449	-0.000000
50	13.5723	0.006738	0.698041	0.660106	0.698041	-0.000000
50	15.6271	0.006738	0.452790	0.382202	0.452790	-0.000000
50	17.9929	0.006738	0.202242	0.149591	0.202242	-0.000000
50	20.7170	0.006738	0.060976	0.041921	0.060976	-0.000000
50	23.8534	0.006738	0.013353	0.008962	0.013353	-0.000000
50	27.4647	0.006738	0.002220	0.001481	0.002220	-0.000000
50	31.6228	0.006738	0.000278	0.000185	0.000278	-0.000000


==> data_backup/patent_90.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm
90	0.0316	0.968872	0.999504	0.999504	0.999504	0.999504
90	0.0364	0.964245	0.999503	0.999503	0.999503	0.999502
90	0.0419	0.958944	0.999501	0.999501	0.999501	0.999501
90	0.0483	0.952877	0.999500	0.999500	0.999500	0.999499
90	0.0556	0.945939	0.999498	0.999498	0.999498	0.999497
90	0.0640	0.938013	0.999496	0.999496	0.999496	0.999495
90	0.0737	0.928969	0.999493	0.999493	0.999493	0.999492
90	0.0848	0.918665	0.999491	0.999491	0.999491	0.999489
90	0.0977	0.906941	0.999487	0.999487	0.999487	0.999485
90	0.1125	0.893628	0.999483	0.999483	0.999483	0.999480
90	0.1295	0.878541	0.999479	0.999479	0.999479	0.999474
90	0.1491	0.861485	0.999474	0.999474	0.999474	0.999468
90	0.1717	0.842257	0.999468	0.999468	0.999468	0.999459
90	0.1977	0.820649	0.999461	0.999461	0.999461	0.999449
90	0.2276	0.796455	0.999453	0.999453	0.999453	0.999437
90	0.2620	0.769480	0.999443	0.999443	0.999443	0.999421
90	0.3017	0.739551	0.999432	0.999432	0.999432	0.999401
90	0.3474	0.706530	0.999419	0.999419	0.999419	0.999376
90	0.4000	0.670332	0.999404	0.999404	0.999404	0.999342
90	0.4605	0.630944	0.999385	0.999385	0.999385	0.999297
90	0.5303	0.588451	0.999364	0.999364	0.999364	0.999234
90	0.6105	0.543057	0.999338	0.999337	0.999338	0.999144
90	0.7030	0.495111	0.999306	0.999306	0.999306	0.999007
90	0.8094	0.445125	0.999268	0.999268	0.999268	0.998788
90	0.9319	0.393789	0.999222	0.999222	0.999222	0.998407
90	1.0730	0.341970	0.999165	0.999165	0.999165	0.997658
90	1.2355	0.290694	0.999095	0.999095	0.999095	0.995919
90	1.4225	0.241103	0.999006	0.999006	0.999006	0.990712
90	1.6379	0.194389	0.998893	0.998893	0.998893	0.967551
90	1.8859	0.151698	0.998747	0.998747	0.998747	0.785373
90	2.1714	0.114021	0.998555	0.998555	0.998555	0.092880
90	2.5001	0.082076	0.998298	0.998297	0.998298	0.000331
90	2.8786	0.056213	0.997944	0.997942	0.997944	0.000000
90	3.3144	0.036355	0.997444	0.997442	0.997444	-0.000000
90	3.8162	0.022011	0.996718	0.996713	0.996718	-0.000000
90	4.3940	0.012352	0.995624	0.995615	0.995624	-0.000000
90	5.0592	0.006738	0.993907	0.993890	0.993907	-0.000000
90	5.8251	0.006738	0.991089	0.991052	0.991089	-0.000000
90	6.7070	0.006738	0.986219	0.986128	0.986219	-0.000000
90	7.7224	0.006738	0.977311	0.977059	0.977311	-0.000000
90	8.8916	0.006738	0.960011	0.959222	0.960011	-0.000000
90	10.2377	0.006738	0.924510	0.921697	0.924510	-0.000000
90	11.7877	0.006738	0.849449	0.838504	0.849449	-0.000000
90	13.5723	0.006738	0.698041	0.660106	0.698041	-0.000000
90	15.6271	0.006738	0.452790	0.382202	0.452790	-0.000000
90	17.9929	0.006738	0.202242	0.149591	0.202242	-0.000000
90	20.7170	0.006738	0.060976	0.041921	0.060976	-0.000000
90	23.8534	0.006738	0.013353	0.008962	0.013353	-0.000000
90	27.4647	0.006738	0.002220	0.001481	0.002220	-0.000000
90	31.6228	0.006738	0.000278	0.000185	0.000278	-0.000000


==> data_backup/patent_99.dat <==
p	eps	smooth	err_em	err_pf	err_ld	err_rlnm
99	0.0316	0.968872	0.999504	0.999504	0.999504	0.999504
99	0.0364	0.964245	0.999503	0.999503	0.999503	0.999502
99	0.0419	0.958944	0.999501	0.999501	0.999501	0.999501
99	0.0483	0.952877	0.999500	0.999500	0.999500	0.999499
99	0.0556	0.945939	0.999498	0.999498	0.999498	0.999497
99	0.0640	0.938013	0.999496	0.999496	0.999496	0.999495
99	0.0737	0.928969	0.999493	0.999493	0.999493	0.999492
99	0.0848	0.918665	0.999491	0.999491	0.999491	0.999489
99	0.0977	0.906941	0.999487	0.999487	0.999487	0.999485
99	0.1125	0.893628	0.999483	0.999483	0.999483	0.999480
99	0.1295	0.878541	0.999479	0.999479	0.999479	0.999474
99	0.1491	0.861485	0.999474	0.999474	0.999474	0.999468
99	0.1717	0.842257	0.999468	0.999468	0.999468	0.999459
99	0.1977	0.820649	0.999461	0.999461	0.999461	0.999449
99	0.2276	0.796455	0.999453	0.999453	0.999453	0.999437
99	0.2620	0.769480	0.999443	0.999443	0.999443	0.999421
99	0.3017	0.739551	0.999432	0.999432	0.999432	0.999401
99	0.3474	0.706530	0.999419	0.999419	0.999419	0.999376
99	0.4000	0.670332	0.999404	0.999404	0.999404	0.999342
99	0.4605	0.630944	0.999385	0.999385	0.999385	0.999297
99	0.5303	0.588451	0.999364	0.999364	0.999364	0.999234
99	0.6105	0.543057	0.999338	0.999337	0.999338	0.999144
99	0.7030	0.495111	0.999306	0.999306	0.999306	0.999007
99	0.8094	0.445125	0.999268	0.999268	0.999268	0.998788
99	0.9319	0.393789	0.999222	0.999222	0.999222	0.998407
99	1.0730	0.341970	0.999165	0.999165	0.999165	0.997658
99	1.2355	0.290694	0.999095	0.999095	0.999095	0.995919
99	1.4225	0.241103	0.999006	0.999006	0.999006	0.990712
99	1.6379	0.194389	0.998893	0.998893	0.998893	0.967551
99	1.8859	0.151698	0.998747	0.998747	0.998747	0.785373
99	2.1714	0.114021	0.998555	0.998555	0.998555	0.092880
99	2.5001	0.082076	0.998298	0.998297	0.998298	0.000331
99	2.8786	0.056213	0.997944	0.997942	0.997944	0.000000
99	3.3144	0.036355	0.997444	0.997442	0.997444	-0.000000
99	3.8162	0.022011	0.996718	0.996713	0.996718	-0.000000
99	4.3940	0.012352	0.995624	0.995615	0.995624	-0.000000
99	5.0592	0.006738	0.993907	0.993890	0.993907	-0.000000
99	5.8251	0.006738	0.991089	0.991052	0.991089	-0.000000
99	6.7070	0.006738	0.986219	0.986128	0.986219	-0.000000
99	7.7224	0.006738	0.977311	0.977059	0.977311	-0.000000
99	8.8916	0.006738	0.960011	0.959222	0.960011	-0.000000
99	10.2377	0.006738	0.924510	0.921697	0.924510	-0.000000
99	11.7877	0.006738	0.849449	0.838504	0.849449	-0.000000
99	13.5723	0.006738	0.698041	0.660106	0.698041	-0.000000
99	15.6271	0.006738	0.452790	0.382202	0.452790	-0.000000
99	17.9929	0.006738	0.202242	0.149591	0.202242	-0.000000
99	20.7170	0.006738	0.060976	0.041921	0.060976	-0.000000
99	23.8534	0.006738	0.013353	0.008962	0.013353	-0.000000
99	27.4647	0.006738	0.002220	0.001481	0.002220	-0.000000
99	31.6228	0.006738	0.000278	0.000185	0.000278	-0.000000


==> figures/adult_em.dat <==
dataset method  budget  mean_acc   std_acc
adult em  0.01  0.540352  0.080679
adult em  0.05  0.554223  0.099282
adult em  0.10  0.547774  0.123854
adult em  1.00  0.718385  0.046307
adult em  2.00  0.777930  0.007171

==> figures/adult_lap.txt <==
budget method  mean_acc  std_acc
0.01   rlnm_smoothlap  0.777623  0.007954
0.05   rlnm_smoothlap  0.776118  0.008152
0.10   rlnm_smoothlap  0.777152  0.007328
1.00   rlnm_smoothlap  0.774951  0.004334
2.00   rlnm_smoothlap  0.777459  0.006502

==> figures/adult_ld.dat <==
dataset  method  budget  mean_acc   std_acc
adult ld  0.01  0.464961  0.105660
adult ld  0.05  0.508281  0.110965
adult ld  0.10  0.492568  0.115581
adult ld  1.00  0.719552  0.055094
adult ld  2.00  0.776978  0.012229

==> figures/adult_lln.txt <==
budget method  mean_acc  std_acc
0.01   rlnm_lln  0.775023  0.008256
0.05   rlnm_lln  0.782332  0.010301
0.10   rlnm_lln  0.777255  0.005697
1.00   rlnm_lln  0.774235  0.008823
2.00   rlnm_lln  0.775596  0.006248

==> figures/adult_pf.dat <==
dataset method  budget  mean_acc  std_acc
adult pf 0.01 0.502641 0.056969
adult pf 0.05 0.570406 0.076529
adult pf 0.10 0.581994 0.085634
adult pf 1.00 0.776599 0.013872
adult pf 2.00 0.778524 0.007448

==> figures/adult_rlnm.dat <==
dataset method  budget  mean_acc  std_acc
adult rlnm  0.01  0.777316  0.008502
adult rlnm  0.05  0.776743  0.006737
adult rlnm  0.10  0.777111  0.008525
adult rlnm  1.00  0.772218  0.007694
adult rlnm  2.00  0.776108  0.006265

==> figures/adult_tstudent.txt <==
budget method  mean_acc  std_acc
0.01   rlnm_t  0.774603  0.007671
0.05   rlnm_t  0.778749  0.008126
0.10   rlnm_t  0.774521  0.004633
1.00   rlnm_t  0.775699  0.007333
2.00   rlnm_t  0.772966  0.010027

==> figures/compas_em.dat <==
dataset	method	budget	mean_acc	std_acc
compas	em	0.01	0.0820485744456177	0.033717691687613155
compas	em	0.05	0.08996832101372752	0.049225093081600634
compas	em	0.1	0.09672650475184791	0.047172269237872454
compas	em	1.0	0.11615628299894398	0.04457072576020841
compas	em	2.0	0.1759239704329461	0.05253766475182946


==> figures/compas_lap.txt <==
budget method  mean_acc  std_acc
0.01   rlnm_smoothlap  0.171172  0.052356
0.05   rlnm_smoothlap  0.255649  0.016026
0.10   rlnm_smoothlap  0.252798  0.012457
1.00   rlnm_smoothlap  0.248469  0.010018
2.00   rlnm_smoothlap  0.252482  0.012627

==> figures/compas_ld.dat <==
dataset	method	budget	mean_acc	std_acc
compas	ld	0.01	0.09820485744456173	0.027087128486548373
compas	ld	0.05	0.09376979936642023	0.019058166762571008
compas	ld	0.1	0.08806758183738114	0.02992608153735032
compas	ld	1.0	0.1406546990496304	0.055758393406881136
compas	ld	2.0	0.193558606124604	0.05645234375684722


==> figures/compas_lln.txt <==
budget method  mean_acc  std_acc
0.01   rlnm_lln  0.106230  0.029685
0.05   rlnm_lln  0.250792  0.011011
0.10   rlnm_lln  0.259134  0.012226
1.00   rlnm_lln  0.255544  0.011535
2.00   rlnm_lln  0.251003  0.010941

==> figures/compas_pf.dat <==
dataset	method	budget	mean_acc	std_acc
compas	pf	0.01	0.07233368532206966	0.023613434002618887
compas	pf	0.05	0.0974656810982048	0.047135090179763965
compas	pf	0.1	0.11932418162618794	0.07663983893140067
compas	pf	1.0	0.1134107708553326	0.03269215598233857
compas	pf	2.0	0.20190073917634632	0.04252163796007922


==> figures/compas_rlnm.dat <==
dataset	method	budget	mean_acc	std_acc
compas	rlnm	0.01	0.13928194297782465	0.04045712048692617
compas	rlnm	0.05	0.24297782470960927	0.013051617040209835
compas	rlnm	0.1	0.2590285110876452	0.0073674193919468665
compas	rlnm	1.0	0.25755015839493134	0.016513111809033157
compas	rlnm	2.0	0.2572333685322069	0.010771085388170109


==> figures/compas_tstudent.txt <==
budget method  mean_acc  std_acc
0.01   rlnm_t  0.137487  0.078590
0.05   rlnm_t  0.249630  0.015798
0.10   rlnm_t  0.254699  0.007019
1.00   rlnm_t  0.254171  0.011906
2.00   rlnm_t  0.259873  0.015563

==> figures/mushroom_em.dat <==
dataset  method  budget  mean_acc  std_acc
mushroom  em 0.01 0.497969 0.131024
mushroom  em 0.05 0.483508 0.099680
mushroom  em 0.10 0.495077 0.153477
mushroom  em 1.00 0.623323 0.110053
mushroom  em 2.00 0.707262 0.130250

==> figures/mushroom_lap.txt <==
budget method  mean_acc  std_acc
0.01   rlnm_smoothlap  0.593415  0.101257
0.05   rlnm_smoothlap  0.823385  0.050535
0.10   rlnm_smoothlap  0.818892  0.036043
1.00   rlnm_smoothlap  0.809969  0.033901
2.00   rlnm_smoothlap  0.808000  0.036551

==> figures/mushroom_ld.dat <==
dataset method  budget  mean_acc   std_acc
mushroom  ld  0.01  0.424554  0.117639
mushroom  ld  0.05  0.489108  0.132092
mushroom  ld  0.10  0.522215  0.076103
mushroom  ld  1.00  0.624123  0.148572
mushroom  ld  2.00  0.738400  0.084038

==> figures/mushroom_lln.txt <==
budget method  mean_acc  std_acc
0.01   rlnm_lln  0.541292  0.108241
0.05   rlnm_lln  0.819138  0.066139
0.10   rlnm_lln  0.823385  0.039189
1.00   rlnm_lln  0.823815  0.045679
2.00   rlnm_lln  0.831754  0.047113

==> figures/mushroom_pf.dat <==
dataset method  budget  mean_acc  std_acc
mushroom  pf  0.01  0.474031  0.156955
mushroom  pf  0.05  0.536985  0.146038
mushroom  pf  0.10  0.560492  0.103365
mushroom  pf  1.00  0.718338  0.140590
mushroom  pf  2.00  0.808677  0.053042

==> figures/mushroom_rlnm.dat <==
dataset method budget mean_acc std_acc
mushroom  rlnm  0.01  0.580923  0.077868
mushroom  rlnm  0.05  0.777969  0.052203
mushroom  rlnm  0.10  0.840985  0.031055
mushroom  rlnm  1.00  0.794646  0.045399
mushroom  rlnm  2.00  0.808431  0.039083

==> figures/mushroom_tstudent.txt <==
budget method  mean_acc  std_acc
0.01   rlnm_t  0.545354  0.082352
0.05   rlnm_t  0.818215  0.036384
0.10   rlnm_t  0.811508  0.035958
1.00   rlnm_t  0.813108  0.041061
2.00   rlnm_t  0.815446  0.046581

==> figures/pen_em.dat <==
dataset	method	budget	mean_acc	std_acc
pendigits	em	0.01	0.09804456571168708	0.019924165533431484
pendigits	em	0.05	0.10413824465666208	0.02140289537028682
pendigits	em	0.1	0.10554797635288764	0.02160958148886344
pendigits	em	1.0	0.2149158708503865	0.039073535371477196
pendigits	em	2.0	0.34024556616643925	0.0552135628843327


==> figures/pen_lap.txt <==
budget method  mean_acc  std_acc
0.01   rlnm_smoothlap  0.101592  0.013800
0.05   rlnm_smoothlap  0.104729  0.021133
0.10   rlnm_smoothlap  0.109004  0.021695
1.00   rlnm_smoothlap  0.212506  0.052726
2.00   rlnm_smoothlap  0.402228  0.023385

==> figures/pen_ld.dat <==
dataset	method	budget	mean_acc	std_acc
pendigits	ld	0.01	0.09813551614370164	0.021954897604712864
pendigits	ld	0.05	0.09913597089586171	0.02289270532502999
pendigits	ld	0.1	0.10404729422464754	0.029094504746917726
pendigits	ld	1.0	0.20113688040018185	0.031049987005955855
pendigits	ld	2.0	0.3408822191905411	0.05111292003548539


==> figures/pen_lln.txt <==
budget method  mean_acc  std_acc
0.01   rlnm_lln  0.088449  0.020055
0.05   rlnm_lln  0.102683  0.028849
0.10   rlnm_lln  0.109823  0.029698
1.00   rlnm_lln  0.094816  0.015868
2.00   rlnm_lln  0.117417  0.024243

==> figures/pen_pf.dat <==
dataset	method	budget	mean_acc	std_acc
pendigits	pf	0.01	0.0834015461573442	0.01881743704440321
pendigits	pf	0.05	0.10700318326512046	0.02947056762438745
pendigits	pf	0.1	0.10477489768076394	0.027558464497656452
pendigits	pf	1.0	0.2213733515234197	0.03805925127423149
pendigits	pf	2.0	0.434606639381537	0.040910876349626174


==> figures/pen_rlnm.dat <==
dataset	method	budget	mean_acc	std_acc
pendigits	rlnm	0.01	0.09454297407912685	0.027536986266095412
pendigits	rlnm	0.05	0.10727603456116412	0.02551250134509129
pendigits	rlnm	0.1	0.09918144611186898	0.017676871546224986
pendigits	rlnm	1.0	0.22205547976352885	0.027246406085540523
pendigits	rlnm	2.0	0.40809458844929514	0.049755696232891666


==> figures/pen_tstudent.txt <==
budget method  mean_acc  std_acc
0.01   rlnm_t  0.111460  0.020182
0.05   rlnm_t  0.105503  0.027372
0.10   rlnm_t  0.108959  0.024226
1.00   rlnm_t  0.134925  0.029309
2.00   rlnm_t  0.186994  0.035686

==> figures/wall_em.dat <==
dataset	method	budget	mean_acc	std_acc
wallsensor	em	0.01	0.25512820512820505	0.1463325518658103
wallsensor	em	0.05	0.3735347985347985	0.18602568199815953
wallsensor	em	0.1	0.23635531135531132	0.12860673912474962
wallsensor	em	1.0	0.348992673992674	0.14196039496253376
wallsensor	em	2.0	0.40723443223443223	0.044102172819290866


==> figures/wall_lap.txt <==
budget method  mean_acc  std_acc
0.01   rlnm_smoothlap  0.221154  0.104703
0.05   rlnm_smoothlap  0.602930  0.087986
0.10   rlnm_smoothlap  0.690842  0.048580
1.00   rlnm_smoothlap  0.586996  0.101021
2.00   rlnm_smoothlap  0.667857  0.073475

==> figures/wall_ld.dat <==
dataset	method	budget	mean_acc	std_acc
wallsensor	ld	0.01	0.288003663003663	0.13484689198497168
wallsensor	ld	0.05	0.2495421245421245	0.12890764121746068
wallsensor	ld	0.1	0.2505494505494505	0.10327227316704686
wallsensor	ld	1.0	0.21529304029304028	0.0914248360310216
wallsensor	ld	2.0	0.45082417582417583	0.11443349066779239


==> figures/wall_lln.txt <==
budget method  mean_acc  std_acc
0.01   rlnm_lln  0.256960  0.124437
0.05   rlnm_lln  0.423168  0.102154
0.10   rlnm_lln  0.644231  0.065310
1.00   rlnm_lln  0.692582  0.064391
2.00   rlnm_lln  0.670147  0.038871

==> figures/wall_pf.dat <==
dataset	method	budget	mean_acc	std_acc
wallsensor	pf	0.01	0.2876373626373626	0.1471904501040804
wallsensor	pf	0.05	0.19816849816849813	0.1285978634871297
wallsensor	pf	0.1	0.2736263736263736	0.11805241323118135
wallsensor	pf	1.0	0.4353479853479853	0.11735927486104375
wallsensor	pf	2.0	0.5410256410256411	0.10605662572291029


==> figures/wall_rlnm.dat <==
dataset	method	budget	mean_acc	std_acc
wallsensor	rlnm	0.01	0.24340659340659337	0.11668773358472914
wallsensor	rlnm	0.05	0.6478937728937729	0.09049860773663353
wallsensor	rlnm	0.1	0.5965201465201465	0.08365217397139434
wallsensor	rlnm	1.0	0.6499084249084249	0.09211991976240533
wallsensor	rlnm	2.0	0.6298534798534798	0.08556466073949581


==> figures/wall_tstudent.txt <==
budget method  mean_acc  std_acc
0.01   rlnm_t  0.260531  0.127758
0.05   rlnm_t  0.668315  0.068561
0.10   rlnm_t  0.621245  0.074211
1.00   rlnm_t  0.666117  0.063982
2.00   rlnm_t  0.695971  0.060660

==> figures/wine_em.dat <==
dataset	method	budget	mean_acc	std_acc
wine	em	0.01	0.14551020408163262	0.07935484222930338
wine	em	0.05	0.15806122448979587	0.09540491948843252
wine	em	0.1	0.17795918367346936	0.05660011117919104
wine	em	1.0	0.28367346938775506	0.10085937369918709
wine	em	2.0	0.4190816326530612	0.03817123735959202


==> figures/wine_lap.txt <==
budget method  mean_acc  std_acc
0.01   rlnm_smoothlap  0.453878  0.006342
0.05   rlnm_smoothlap  0.451939  0.016996
0.10   rlnm_smoothlap  0.451327  0.014904
1.00   rlnm_smoothlap  0.445204  0.013674
2.00   rlnm_smoothlap  0.444388  0.012802

==> figures/wine_ld.dat <==
dataset	method	budget	mean_acc	std_acc
wine	ld	0.01	0.18418367346938774	0.1163506459468711
wine	ld	0.05	0.11612244897959179	0.07957700891009667
wine	ld	0.1	0.153469387755102	0.10117684124681514
wine	ld	1.0	0.22948979591836732	0.12132748893964795
wine	ld	2.0	0.32785714285714285	0.12414644483769283


==> figures/wine_lln.txt <==
budget method  mean_acc  std_acc
0.01   rlnm_lln  0.414286  0.050158
0.05   rlnm_lln  0.455612  0.010982
0.10   rlnm_lln  0.450102  0.012030
1.00   rlnm_lln  0.449082  0.012621
2.00   rlnm_lln  0.443367  0.012811

==> figures/wine_pf.dat <==
dataset	method	budget	mean_acc	std_acc
wine	pf	0.01	0.14265306122448976	0.10182153309030832
wine	pf	0.05	0.14326530612244895	0.08524490854517466
wine	pf	0.1	0.13693877551020403	0.09412960346318981
wine	pf	1.0	0.30612244897959184	0.09104851970229232
wine	pf	2.0	0.41428571428571426	0.054462144886154126


==> figures/wine_rlnm.dat <==
dataset	method	budget	mean_acc	std_acc
wine	rlnm	0.01	0.44214285714285706	0.010428928642967303
wine	rlnm	0.05	0.4547959183673469	0.011261020743291904
wine	rlnm	0.1	0.4497959183673469	0.011572626284261658
wine	rlnm	1.0	0.4492857142857143	0.012754421750565898
wine	rlnm	2.0	0.4445918367346938	0.011958576134026804


==> figures/wine_tstudent.txt <==
budget method  mean_acc  std_acc
0.01   rlnm_t  0.442857  0.012934
0.05   rlnm_t  0.453673  0.018318
0.10   rlnm_t  0.451122  0.010107
1.00   rlnm_t  0.443061  0.013415
2.00   rlnm_t  0.441531  0.015151
